Survival trees for left-truncated and right-censored data, with application to time-varying covariate data

Tree methods (recursive partitioning) are a popular class of nonparametric methods for analyzing data. One extension of the basic tree methodology is the survival tree, which applies recursive partitioning to censored survival data. There are several existing survival tree methods in the literature, which are mainly designed for right-censored data. We propose two new survival trees for left-truncated and right-censored (LTRC) data, which can be seen as a generalization of the traditional survival tree for right-censored data. Further, we show that such trees can be used to analyze survival data with time-varying covariates, essentially building a time-varying covariates survival tree. Implementation of the methods is easy, and simulations and real data analysis results show that the proposed methods work well for LTRC data and survival data with time-varying covariates, respectively.

==> LTRC project/LTRC/TV-pred-jump-1/Jump1_binary_100.csv <==
"","V1","V2","V3"
"Exp.0",5.36663411430958e-14,1,1
"Web.0",9.42524993307776e-15,4.72514574429135e-54,2.74804973148996e-30
"Gom.0",2.40550101748041e-06,1.30987447162424e-68,2.49248213369766e-53
"Exp.1",7.11833302891256e-09,1,1
"Web.1",1.88585535870955e-12,1.9361069253649e-37,5.22765985510293e-15
"Gom.1",0.000646364673863319,5.97599066127529e-54,2.83314936726759e-42
"Exp.2",3.97906321900287e-06,1,1
"Web.2",3.0436860470209e-12,2.85858795107042e-12,0.00227391909324472
"Gom.2",3.79812391974797e-07,9.86102593090944e-05,0.286327841829806


==> LTRC project/LTRC/TV-pred-jump-1/Jump1_binary_300.csv <==
"","V1","V2","V3"
"Exp.0",3.2480492606983e-15,1,1
"Web.0",0.0128994694094144,1.06311268642287e-83,2.87529958397942e-83
"Gom.0",0.0132896214424507,8.36155586766529e-84,1.23517429202201e-83
"Exp.1",2.69092387703411e-16,1,1
"Web.1",1.1597748263359e-05,4.16656580064086e-83,3.31919026178581e-82
"Gom.1",0.0112358389361923,6.34262530115525e-84,2.74084845362417e-83
"Exp.2",3.41933843793753e-09,1,1
"Web.2",6.48209841393622e-05,1.48658251329703e-69,2.31934488980564e-64
"Gom.2",0.000942345390974172,3.18385261641072e-82,1.52975157086814e-76


==> LTRC project/LTRC/TV-pred-jump-1/Jump1_binary_500.csv <==
"","V1","V2","V3"
"Exp.0",0.021700051242939,1,1
"Web.0",0.0802620174682718,6.34262530115525e-84,6.34262530115525e-84
"Gom.0",0.964826363186632,6.38085794672907e-84,6.38085794672907e-84
"Exp.1",0.00161445976477226,1,1
"Web.1",0.0100549016074204,6.34262530115525e-84,6.34262530115525e-84
"Gom.1",0.637449276940918,6.34262530115525e-84,6.34262530115525e-84
"Exp.2",1.62784925494344e-07,1,1
"Web.2",0.000267654770834579,4.55752368793582e-83,4.98505892831262e-83
"Gom.2",5.5221432602779e-07,6.89930861529762e-84,7.28264334240379e-84


==> LTRC project/LTRC/TV-pred-jump-1/Jump1_continuous_100.csv <==
"","V1","V2","V3"
"Exp.0",7.86130758633221e-13,1,1
"Web.0",1.92081374257581e-07,0.99999992392274,1
"Gom.0",0.0177838177356378,0.000290758928942985,0.00491310052769958
"Exp.1",1.25094125124259e-16,1,1
"Web.1",1.22003329257979e-08,0.999999999999715,1
"Gom.1",0.227015039108011,0.998390542333097,0.995029347425431
"Exp.2",2.88764555918557e-06,1,1
"Web.2",6.70036605313146e-14,1,1
"Gom.2",0.12269186395425,1,1


==> LTRC project/LTRC/TV-pred-jump-1/Jump1_continuous_300.csv <==
"","V1","V2","V3"
"Exp.0",9.46929065154122e-13,1,1
"Web.0",0.823930341653234,2.07687832518267e-21,1.0898833920525e-15
"Gom.0",0.999750961675012,1.33851539399999e-47,1.53146779250888e-47
"Exp.1",1.61336403268176e-26,1,1
"Web.1",0.978194187995073,6.7461356131132e-10,1.30283849309086e-09
"Gom.1",0.99219231188706,2.19233507085238e-43,8.33603762559559e-37
"Exp.2",5.89840833395074e-19,1,1
"Web.2",0.121789769847865,1,0.999999999999989
"Gom.2",0.977776120858977,0.0922439983067327,4.90626205542917e-05


==> LTRC project/LTRC/TV-pred-jump-1/Jump1_continuous_500.csv <==
"","V1","V2","V3"
"Exp.0",4.97429053315573e-11,1,1
"Web.0",0.999725529535205,2.4916691397501e-25,1.75284111732029e-26
"Gom.0",0.999999807045539,3.32436021020503e-52,4.59527261951651e-58
"Exp.1",9.80305659247214e-14,1,1
"Web.1",0.999993750404287,1.31999671538427e-15,5.56121586768613e-19
"Gom.1",0.999993020616145,1.35337893108263e-38,2.23624346467017e-42
"Exp.2",3.11780653812576e-11,1,1
"Web.2",0.800831172301558,0.999974846921035,0.993783187181665
"Gom.2",0.879425770480265,1.57913213368381e-19,6.98243455853859e-11


==> LTRC project/LTRC/TV-pred-jump-3/Jump3_binary_100.csv <==
"","V1","V2","V3"
"Exp.0",2.03604677272657e-14,1,1
"Web.0",8.16535161466811e-18,1.129233624603e-74,2.69767075271278e-41
"Gom.0",1.09461652624355e-11,6.97234071695449e-79,6.34939671086506e-61
"Exp.1",7.90908683743593e-12,1,1
"Web.1",1.93109679164763e-15,1.00242441127635e-57,8.02683330540931e-29
"Gom.1",3.23009499321829e-17,1.04287379695086e-67,3.12137800441982e-40
"Exp.2",7.20185437416104e-11,1,1
"Web.2",4.74270010804754e-13,1.15420986262192e-27,5.47341513813509e-08
"Gom.2",4.40109375468469e-14,2.33621109154604e-18,0.0030119884888493


==> LTRC project/LTRC/TV-pred-jump-3/Jump3_binary_300.csv <==
"","V1","V2","V3"
"Exp.0",2.77981300367985e-13,1,1
"Web.0",0.00159078996136972,6.41932044167383e-84,6.45801416410775e-84
"Gom.0",0.0461299384250369,6.34262530115524e-84,6.65500000238871e-84
"Exp.1",4.1782054710808e-14,1,1
"Web.1",3.8099651676669e-05,6.38085794672907e-84,8.21225651588585e-84
"Gom.1",0.0142824049759431,6.34262530115524e-84,6.45801416410775e-84
"Exp.2",5.88194506065055e-22,1,1
"Web.2",1.11106375666665e-10,1.85456453205018e-81,2.25181687247173e-73
"Gom.2",8.77223279491502e-06,8.82589233677886e-84,3.94823826805401e-83


==> LTRC project/LTRC/TV-pred-jump-3/Jump3_binary_500.csv <==
"","V1","V2","V3"
"Exp.0",0.00873212072104006,1,1
"Web.0",0.966851655491502,6.34262530115524e-84,6.34262530115524e-84
"Gom.0",0.62040560200504,6.34262530115524e-84,6.34262530115524e-84
"Exp.1",4.20210752422812e-07,1,1
"Web.1",0.0267589390246847,6.34262530115524e-84,6.38085794672907e-84
"Gom.1",0.256488528387499,6.34262530115524e-84,6.38085794672907e-84
"Exp.2",4.03855380539098e-12,1,1
"Web.2",1.72957239148489e-14,8.93252138871337e-84,1.21333660814571e-82
"Gom.2",0.000140295224075079,7.0247968314931e-84,7.21986317256875e-83


==> LTRC project/LTRC/TV-pred-jump-3/Jump3_continuous_100.csv <==
"","V1","V2","V3"
"Exp.0",7.53385593784903e-19,1,1
"Web.0",1.401465558874e-07,0.0178696817282038,0.979609012900121
"Gom.0",4.79495324479235e-07,1.11138191644467e-16,0.00163867254135112
"Exp.1",7.79407715682316e-17,1,1
"Web.1",1.58115582710168e-10,0.992944470456946,0.999999999996371
"Gom.1",3.75716114416281e-08,0.135400667048865,0.998765341520793
"Exp.2",2.89220424609298e-13,1,1
"Web.2",7.33010428666128e-19,0.999999999999993,1
"Gom.2",8.32420961557433e-17,1,1


==> LTRC project/LTRC/TV-pred-jump-3/Jump3_continuous_300.csv <==
"","V1","V2","V3"
"Exp.0",7.05723374192513e-16,1,1
"Web.0",0.626119863429181,9.48294954345276e-34,7.41909196802841e-32
"Gom.0",0.361401413463219,1.24971685118041e-65,2.60789319670936e-65
"Exp.1",6.94290462880209e-23,1,1
"Web.1",0.494516832226093,1.81984166766399e-24,2.63506448785988e-19
"Gom.1",0.824212479596209,2.46901996920966e-49,2.20430577519732e-48
"Exp.2",1.26641456468764e-15,1,1
"Web.2",0.301992078796019,0.568954828882438,0.543175002965823
"Gom.2",0.837312944207234,4.59312118015037e-08,3.54320938258437e-09


==> LTRC project/LTRC/TV-pred-jump-3/Jump3_continuous_500.csv <==
"","V1","V2","V3"
"Exp.0",4.22391194806659e-09,1,1
"Web.0",0.98631132012781,1.65247413240026e-45,7.89867500585689e-47
"Gom.0",0.902783760454374,8.9876535862779e-58,1.05350496221201e-55
"Exp.1",8.72034310349555e-08,1,1
"Web.1",0.999782026323963,1.03532224473863e-32,1.07442170424221e-35
"Gom.1",0.999975731200918,1.30733620689767e-62,6.00434523191864e-65
"Exp.2",1.4758648103752e-08,1,1
"Web.2",0.949580641815068,3.16332584485185e-06,3.28854896219416e-05
"Gom.2",0.954494057391928,4.72609462188068e-25,8.40998211791264e-26


==> LTRC project/LTRC/results-model-1/BSpvalue-H-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.000791888927286659,0.052860200643863,0.894946160645004,3.26757587449579e-10,2.07779323836449e-17,1.37690356323129e-17
"WebI.1",0.00242966195184732,6.96900010406678e-18,1.28535450939173e-09,0.0956788263555115,2.55022961793916e-17,0.449051081892553
"WebD.1",0.00874077190587815,0.0492555459379679,0.552656356416479,1.35288978175008e-11,2.49137201686457e-15,7.04271825128433e-17
"Log.1",0.00523058375371564,3.30126262016501e-18,1.32159149366318e-11,0.00178089695355258,1.0248336649478e-17,8.61883619383479e-05
"Bath.1",0.0647075959447491,0.00234182804107443,0.149948349405055,3.83256141744393e-11,6.99715712911402e-16,1.26032252036535e-17
"Exp.2",0.00453809013022193,0.062365875583224,0.723446577232386,1.88654306162817e-13,3.20357245423255e-18,2.59521841849579e-18
"WebI.2",0.00691148568414271,5.57081524119914e-13,5.47288508489385e-07,0.00194792649113296,5.05162570380691e-15,8.60172431885646e-10
"WebD.2",0.0142677897548372,0.0636423866383899,0.450064315016145,4.41224488103502e-15,1.18088332184773e-16,2.30037766451422e-18
"Log.2",0.00904064858146292,4.72967060542868e-18,1.13274679411333e-09,0.00793296978672188,6.7584305292387e-14,3.19884683729362e-06
"Bath.2",2.5526192061568e-07,0.00087226350374476,0.930130078590439,3.77892064924843e-16,3.72531955564589e-17,1.08728640227069e-17
"Exp.3",0.177332343546559,0.0280672858108427,0.137489497384641,1.66318245814574e-16,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.0557691198279019,1.39954577384148e-15,1.39113115184666e-08,5.78376794810848e-06,2.17274924765924e-15,5.29187897952308e-16
"WebD.3",0.377900078415227,0.388334786085445,0.586415412303348,1.25039274269442e-16,1.0248336649478e-17,2.23199271195404e-18
"Log.3",0.0997713079096168,3.01667339060235e-18,1.70391554654317e-13,1.21256792392358e-10,2.3767010874826e-12,1.4251845604078e-13
"Bath.3",0.000543161210465584,0.0224141218980177,0.937634124416776,2.54583767869436e-16,4.30761799887357e-17,2.16561540130109e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-H-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.789121886808927,0.162292371630909,0.01716012035682,4.13844718083672e-12,2.59521841849579e-18,1.97795580444976e-18
"WebI.1",1.6812684832029e-05,1.97795580444976e-18,1.50411049001668e-17,0.0194750313205545,2.1018414196746e-07,0.000640972623467807
"WebD.1",0.11737683308385,0.0267650684945926,0.208062068326675,1.25322523716378e-15,4.06464780497931e-17,2.37083014903151e-18
"Log.1",8.61075986455556e-11,2.03865265468106e-18,2.16561540130109e-18,1.41856385692501e-05,0.000140295224075079,5.87582723870487e-06
"Bath.1",0.15354986794348,4.19278635532662e-08,1.60064258743036e-05,9.66294205768033e-17,2.03865265468106e-18,2.67457592682664e-18
"Exp.2",0.0289597276074087,0.0451920565823111,0.118788533962147,6.25831856827505e-16,5.82883468386209e-18,1.97795580444976e-18
"WebI.2",4.30552368306479e-07,2.10118755398272e-18,3.36308045542294e-15,9.38694269222816e-06,1.4187755180062e-08,5.63633365293237e-14
"WebD.2",0.0121265819156534,0.855592146561098,0.978838538283278,5.1731435607699e-18,2.62585059090934e-17,1.97795580444976e-18
"Log.2",5.17109132671756e-14,1.97795580444976e-18,3.30126262016501e-18,9.82833330907336e-07,6.8497556436782e-08,7.04271825128433e-17
"Bath.2",0.0293175248285109,4.09861839128623e-09,1.43568580363816e-07,4.32376054073254e-18,2.03865265468106e-18,1.84776559665777e-17
"Exp.3",0.0154757319484718,0.0251076148845709,0.0925069560338821,8.13311226761063e-17,3.30126262016501e-18,1.97795580444976e-18
"WebI.3",1.63394126012807e-05,2.16561540130109e-18,1.7112024427227e-16,1.59618228876723e-08,1.28535450939173e-09,3.01667339060235e-18
"WebD.3",0.0583312750845772,0.671935172656644,0.864765493246592,1.97795580444976e-18,3.10873681826516e-18,1.97795580444976e-18
"Log.3",5.20951861937677e-11,1.97795580444976e-18,1.97795580444976e-18,1.41691399508254e-10,3.11787368174129e-11,2.16561540130109e-18
"Bath.3",0.256488528387499,0.000102947477101826,0.00156212851019891,8.13311226761063e-17,4.72967060542868e-18,4.19625373006322e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-H-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.537257788019049,0.00387257104748109,5.51577859912343e-06,4.45918613579114e-14,5.49133922958219e-18,2.10118755398272e-18
"WebI.1",0.000103359594873457,1.97795580444976e-18,3.41396094398295e-17,0.00831486962204482,0.0211614617167224,6.00881229735595e-05
"WebD.1",0.0109970324255345,0.138246833256108,0.421638455746163,2.17274924765924e-15,1.691909311593e-17,2.10118755398272e-18
"Log.1",1.20878026570766e-14,1.97795580444976e-18,1.41807977725174e-17,4.28404237553245e-07,0.0105721800657781,1.69150708924979e-07
"Bath.1",0.667514959331968,3.34085406330672e-09,1.24598342047756e-06,1.69177307592529e-10,1.52020609325058e-15,2.08780576371914e-16
"Exp.2",0.223406484807336,0.000784687137457219,0.00154480610772867,2.16561540130109e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.2",0.000549501238793869,1.97795580444976e-18,2.37083014903151e-18,3.3494012550557e-05,6.17959693622552e-05,5.59049943619366e-17
"WebD.2",0.0100231573436485,0.0566710168005575,0.275404144611435,3.12829692646605e-17,3.01667339060235e-18,1.97795580444976e-18
"Log.2",9.53996677568118e-11,1.97795580444976e-18,2.03865265468106e-18,5.56899022396313e-07,0.153991530100374,5.32989847684887e-18
"Bath.2",0.455518032668878,9.55108118418748e-09,3.55258134228051e-09,8.04243791152952e-16,4.72967060542868e-18,1.97795580444976e-18
"Exp.3",0.0220970272387087,9.23113859673858e-05,0.00244441586776067,2.16561540130109e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.0470549852219675,1.97795580444976e-18,2.16561540130109e-18,1.48123263168383e-10,6.5977639637099e-08,2.67457592682664e-18
"WebD.3",0.0134011426209469,0.0269785338205936,0.123636933995261,1.97795580444976e-18,2.51818613052865e-18,1.97795580444976e-18
"Log.3",7.70855276171862e-09,1.97795580444976e-18,2.10118755398272e-18,3.25810011283876e-14,0.000521907696276565,3.61232007337644e-18
"Bath.3",0.160781416423978,6.47515473713816e-08,1.20462744470029e-06,4.19625373006322e-18,2.30037766451422e-18,2.03865265468106e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-H-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.552516749421658,0.000108687382453129,3.5488856109089e-05,1.12199315969822e-15,5.32989847684887e-18,1.97795580444976e-18
"WebI.1",0.000120797592154119,1.97795580444976e-18,2.16561540130109e-18,0.00887661780366039,0.567572425884811,5.07398948753867e-05
"WebD.1",0.687025600642502,0.215028080851479,0.072678263921525,1.42471701797187e-12,3.95227125562855e-18,6.18678360235065e-18
"Log.1",2.58303606529718e-15,1.97795580444976e-18,3.83520333575794e-17,6.2666954011935e-05,0.334299553486134,7.73357425179111e-10
"Bath.1",0.521257977130842,3.27079334578977e-08,1.91272214204257e-09,1.90984629698857e-12,4.60006805140516e-16,4.97948222686716e-17
"Exp.2",0.0838295864042887,1.20462744470029e-06,1.85955684783602e-05,1.97795580444976e-18,2.37083014903151e-18,1.97795580444976e-18
"WebI.2",0.000333267043662364,1.97795580444976e-18,2.03865265468106e-18,5.34375041351955e-06,0.0213367040959975,5.49176985686481e-14
"WebD.2",0.542209602654253,0.262919387034731,0.328064827343356,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"Log.2",1.22062324646041e-10,1.97795580444976e-18,2.03865265468106e-18,8.86529009232751e-11,0.179751226096605,3.51478374521588e-17
"Bath.2",0.0282911171609295,4.56180001863574e-13,2.68494177992714e-10,4.87315819910272e-18,3.20357245423255e-18,2.30037766451422e-18
"Exp.3",0.00889456841408664,2.0639449987806e-05,0.00577751776157139,6.09673385777103e-17,2.85064110380858e-16,1.97795580444976e-18
"WebI.3",0.39175452900592,1.97795580444976e-18,1.97795580444976e-18,7.88881042585137e-13,2.67436632052644e-06,1.97795580444976e-18
"WebD.3",0.0117250591359583,0.000713715084254213,0.0084720931306525,2.16561540130109e-18,2.67457592682664e-18,2.03865265468106e-18
"Log.3",4.10684402690203e-07,1.97795580444976e-18,1.97795580444976e-18,1.03254239643759e-15,0.00982660778147217,2.10118755398272e-18
"Bath.3",0.243979790964998,3.33410403669808e-08,1.8615846760955e-06,3.20357245423255e-18,1.26032252036535e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.338988496647004,0.00612569231990712,0.00203477048734832,2.09482771791453e-05,3.01146609534889e-14,1.74882896911961e-11
"WebI.1",0.0464162780407859,1.97795580444976e-18,2.51818613052865e-18,0.384328179163706,0.00133500835734304,0.461888691716137
"WebD.1",0.117239729528992,0.999260394315751,0.998821807175979,5.36917264913611e-05,7.90007721587508e-10,1.68534200089501e-14
"Log.1",0.020580650153474,1.97795580444976e-18,1.97795580444976e-18,0.00745747995435975,1.82753625995864e-05,0.00515075400596917
"Bath.1",0.015866769870036,0.0128819006394787,0.227279646898344,2.72005173958707e-09,2.77899488156846e-11,1.9239595800383e-14
"Exp.2",0.000128897957013866,0.00572122799137597,0.499314153760904,3.11787368174129e-11,4.06757901171797e-15,7.04271825128433e-17
"WebI.2",0.00100268685641526,2.16561540130109e-18,6.96900010406678e-18,0.00138096918519215,0.00170721227977148,5.89443682017319e-08
"WebD.2",0.243565389660601,0.954150072319123,0.98723185670399,4.41224488103502e-15,4.69916378659021e-17,2.84054551695114e-18
"Log.2",0.886271936689483,2.44341181663135e-18,1.97795580444976e-18,0.0869375150186852,0.00152765903082066,4.59560062249685e-07
"Bath.2",0.116269252760567,0.000935548135360938,0.142850522520192,2.56040816544614e-15,9.38958941499463e-17,3.03841884959742e-17
"Exp.3",1.31691518008554e-05,0.00375547964936153,0.87776225033876,4.82186172061519e-14,3.95868866828963e-15,2.67457592682664e-18
"WebI.3",0.0070054218539094,1.97795580444976e-18,2.44341181663135e-18,0.00132000154332012,2.63100113841713e-06,2.93340746272596e-14
"WebD.3",0.027256332875924,0.999996695774075,0.99999997140888,6.61758864648636e-16,7.90248365685855e-17,1.97795580444976e-18
"Log.3",0.722379624924748,1.97795580444976e-18,2.92730219139891e-18,0.00226746262094633,0.0658149658029555,4.49697296477855e-11
"Bath.3",0.0638074834711303,0.397588665458711,0.920941414835127,8.20280175280799e-15,1.10106712326474e-14,1.97795580444976e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",8.22381947933333e-06,1.18088332184773e-16,8.97949241693353e-14,1.01001973031717e-12,7.6896939302702e-12,3.41396094398295e-17
"WebI.1",0.979023064524528,1.97795580444976e-18,1.97795580444976e-18,0.67069198364469,0.135234506753408,0.000305942557628956
"WebD.1",0.000808517847180421,8.2892554135406e-13,1.31015228214659e-07,7.33385084427703e-12,7.82176239986153e-16,2.84054551695114e-18
"Log.1",1.24007513919424e-07,1.97795580444976e-18,2.03865265468106e-18,1.20011576825901e-05,0.895570256059748,5.26391072206471e-08
"Bath.1",0.00051561288390034,6.63114741668858e-13,7.40506888048127e-11,5.27357490955534e-11,2.78321057753127e-14,1.15347325438348e-15
"Exp.2",0.00554466999401043,1.21906535842864e-15,8.25537433024604e-12,1.77707747852897e-14,1.86361200368945e-16,2.16561540130109e-18
"WebI.2",0.794416741830681,1.97795580444976e-18,2.03865265468106e-18,2.94928229612945e-06,1.36400974317436e-08,4.45918613579114e-14
"WebD.2",0.0437940430005974,3.16056016194746e-05,0.000509334139877628,1.39954577384148e-15,5.1731435607699e-18,2.03865265468106e-18
"Log.2",2.16433928010616e-05,1.97795580444976e-18,1.97795580444976e-18,2.67436632052644e-06,0.00201273612205949,9.12386318243274e-17
"Bath.2",9.55184063105158e-05,5.93677068731954e-14,8.47431351144579e-09,6.6481112577341e-17,2.40571634141991e-16,3.94828224219069e-17
"Exp.3",1.1226371120203e-06,3.34464327182956e-14,2.18099175852278e-08,3.22079607173264e-17,2.40537411177589e-17,1.97795580444976e-18
"WebI.3",0.979595347609231,1.97795580444976e-18,1.97795580444976e-18,1.9446807417756e-05,2.8045632022504e-08,1.95945248755563e-17
"WebD.3",0.0944372555445691,1.69150708924979e-07,0.000445049616528449,1.90280086716926e-17,6.56640758797724e-18,1.97795580444976e-18
"Log.3",0.0175523418271154,1.97795580444976e-18,1.97795580444976e-18,1.05488506291753e-08,9.73849692889464e-12,3.50554794479381e-18
"Bath.3",0.0254462987227112,2.8006250298361e-07,2.42873762030207e-05,2.37654389815514e-14,1.29209144288827e-14,2.10118755398272e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.000496237659093902,1.79430119136461e-17,3.41396094398295e-17,3.11787368174129e-11,4.18300099392741e-09,2.03865265468106e-18
"WebI.1",0.787316768812212,1.97795580444976e-18,1.97795580444976e-18,0.188907244144047,0.674415833497544,2.76315848825924e-06
"WebD.1",1.20792062542269e-05,1.97795580444976e-18,5.16907863914975e-13,1.21906535842864e-15,4.02469755198329e-13,4.32376054073254e-18
"Log.1",0.018446994865627,1.97795580444976e-18,1.97795580444976e-18,0.00450851599085707,0.227279646898344,4.78879950294866e-08
"Bath.1",0.00252811140954011,2.71567945622647e-11,1.48878993457037e-09,8.24362926070076e-10,4.8150531129756e-11,6.25831856827505e-16
"Exp.2",0.215391515109278,6.56640758797724e-18,1.04379099051265e-14,1.2866445246739e-16,1.14757126535097e-16,2.03865265468106e-18
"WebI.2",0.796153785441535,1.97795580444976e-18,1.97795580444976e-18,1.41856385692501e-05,1.14633866603735e-05,8.04243791152952e-16
"WebD.2",0.000435304398847567,1.19282371750275e-14,1.10903598817857e-10,1.59528596959819e-17,1.11518591963681e-16,1.97795580444976e-18
"Log.2",0.644552777739547,1.97795580444976e-18,1.97795580444976e-18,1.12892834815168e-05,1.05488506291753e-08,7.46039960088728e-17
"Bath.2",0.0956083493703854,1.01918570383358e-09,2.03584088254731e-09,5.63633365293237e-14,1.21906535842864e-15,1.97795580444976e-18
"Exp.3",0.290155960053099,2.59521841849579e-18,1.84776559665777e-17,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.498946682535754,1.97795580444976e-18,1.97795580444976e-18,9.06652419364372e-11,1.12892834815168e-05,8.08515499872888e-18
"WebD.3",0.0777082222807957,3.4147685257412e-12,8.14232713798009e-09,2.16561540130109e-18,2.10118755398272e-18,1.97795580444976e-18
"Log.3",0.0404520286221865,1.97795580444976e-18,1.97795580444976e-18,4.12689991317363e-13,1.4251845604078e-13,3.61232007337644e-18
"Bath.3",0.0836601434078482,1.0751393660265e-13,2.3767010874826e-12,1.52695074483351e-16,2.86623496371883e-17,2.44341181663135e-18


==> LTRC project/LTRC/results-model-1/BSpvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.156141803686029,2.10118755398272e-18,4.07245952800632e-18,3.55109410603664e-15,2.43501856807349e-12,2.03865265468106e-18
"WebI.1",0.99403842129102,1.97795580444976e-18,1.97795580444976e-18,0.0805894885144928,0.0524905748370709,2.38461440794226e-06
"WebD.1",0.602023167808737,2.75632787583799e-18,6.25831856827505e-16,4.94907878754363e-14,1.43867916216012e-15,6.43548448036778e-16
"Log.1",0.00239923484336442,1.97795580444976e-18,1.97795580444976e-18,0.0167265034386192,0.32930801635531,2.13903669960509e-08
"Bath.1",0.182532299509585,1.93143548999231e-10,1.97447809526739e-10,2.61012341172341e-09,1.08453350614039e-10,7.3981518932116e-16
"Exp.2",0.18331047937705,1.74236342828486e-17,2.35875137386847e-15,5.02094027375835e-18,1.91732944521153e-16,1.97795580444976e-18
"WebI.2",0.957965129988971,1.97795580444976e-18,1.97795580444976e-18,6.51020197922523e-07,0.000757343935841142,4.17941590372961e-15
"WebD.2",0.0140568552765013,2.13957997009844e-17,6.44023089648538e-15,2.51818613052865e-18,6.76474901903243e-18,1.97795580444976e-18
"Log.2",0.0440395896210381,1.97795580444976e-18,1.97795580444976e-18,2.15620761034375e-10,3.64066029038953e-06,9.12386318243274e-17
"Bath.2",0.285132977156422,3.47290860677153e-16,4.9168500699501e-15,2.55022961793916e-17,2.20317833017749e-17,3.83520333575794e-17
"Exp.3",0.92137881788763,6.99715712911402e-16,5.14577623126296e-16,6.61758864648636e-16,3.9482822421907e-17,1.97795580444976e-18
"WebI.3",0.961654170958371,1.97795580444976e-18,1.97795580444976e-18,2.81554679934942e-12,2.56116106650191e-07,2.10118755398272e-18
"WebD.3",0.208243267478162,2.25444000032618e-14,2.43142074784675e-13,2.30037766451422e-18,2.75632787583799e-18,2.23199271195404e-18
"Log.3",0.433187812340706,1.97795580444976e-18,1.97795580444976e-18,6.80476650076914e-16,8.88978962657697e-15,3.10873681826516e-18
"Bath.3",0.242065528113806,4.29643196965769e-11,4.63089948992827e-09,1.691909311593e-17,1.33690736567495e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-1/L1pvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0821308370057587,0.00939561526411551,0.176614478043156,0.00289665937462912,1.48699372674429e-08,9.92834928394556e-09
"WebI.1",0.0132747179500763,8.86675509734224e-17,1.43654972435396e-16,0.347346712370268,0.294939685868146,0.859291936915058
"WebD.1",0.118311255079203,0.993555677982241,0.999504533443916,0.014442391020671,8.80762813446753e-07,4.07935210990463e-12
"Log.1",0.072531144660185,9.94400607352676e-18,1.32338755100457e-17,0.00356905056598152,0.0254994481289363,0.254950666527409
"Bath.1",0.031776715111331,0.082943918716416,0.492822948675668,0.00107494412468407,3.90053779661835e-09,1.74279135680475e-07
"Exp.2",0.0278400177649513,0.0171358338171937,0.145487318733625,2.51844008926521e-10,2.89339697668565e-11,4.06464780497931e-17
"WebI.2",0.0102843971212835,3.22470991980779e-17,7.46854205374547e-17,0.0333160674949415,0.00520347360458753,8.57667410137499e-06
"WebD.2",0.708058037326761,0.900466513574048,0.852872294655952,7.36748208953304e-15,1.88585235192947e-16,1.26032252036535e-17
"Log.2",0.935495374312003,1.45591619867324e-17,1.36618463169522e-17,0.109498202382313,0.430044986528101,0.00207906074274992
"Bath.2",0.101030632706589,0.139007008147069,0.656573141010415,1.25859818992807e-09,4.15978163906286e-12,1.69714439795166e-15
"Exp.3",0.0147867450730168,0.0193128476282098,0.449245122932285,2.55763311025802e-13,3.56538486441252e-12,1.00149078368622e-17
"WebI.3",0.00270368392696595,2.89244490443474e-18,9.26737873039242e-18,0.0251076148845709,0.00578458441643459,1.88680174149528e-12
"WebD.3",0.149393511403018,0.999970704693269,0.999992241645766,5.27627628048625e-17,4.77258509873924e-16,6.18627961004527e-18
"Log.3",0.910769171975265,5.58096557939915e-18,1.08197602415168e-17,0.0224141218980177,0.59988367005887,2.44614340969354e-10
"Bath.3",0.0316777227068067,0.218700506371604,0.890580509009802,2.03599977976767e-13,3.59195036173744e-12,8.31403949310873e-18


==> LTRC project/LTRC/results-model-1/L1pvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",6.438925116445e-05,2.09645319044569e-15,3.08961136209994e-13,2.97503412417722e-11,4.97500980440315e-09,9.24117729817083e-16
"WebI.1",0.598427339284813,1.97795580444976e-18,1.97795580444976e-18,0.855734876231442,0.928933505205765,0.00086210704138166
"WebD.1",0.00365602736378967,3.12829205209755e-10,1.31088151059769e-05,1.79686262376226e-09,2.86883559842751e-13,6.4590651248346e-17
"Log.1",2.82444928709833e-06,1.97795580444976e-18,2.89244490443474e-18,0.00587636180123504,0.990789188998866,4.59560062249685e-07
"Bath.1",0.663372764179296,0.00109994810935653,0.00060760515362947,4.35532134371797e-08,5.71032251084761e-13,1.42471701797187e-12
"Exp.2",0.0348148973776726,8.0993019383142e-14,5.48985704941582e-12,1.29209144288827e-14,1.53135120946256e-14,3.83558525736846e-18
"WebI.2",0.216034164159277,1.97795580444976e-18,1.97795580444976e-18,2.0639449987806e-05,6.8702021169232e-06,1.46207170589462e-13
"WebD.2",0.0165840630893265,0.00387257104748109,0.0213367040959975,7.60705334266828e-16,1.24028787073067e-15,1.97795580444976e-18
"Log.2",0.00120344842964736,1.97795580444976e-18,2.89244490443474e-18,0.000166681172744979,0.00844477515675606,4.56489909070307e-17
"Bath.2",0.681285221071136,0.12223774966124,0.304929377204634,2.77122748892812e-16,2.39735402320999e-14,3.72531955564589e-17
"Exp.3",0.000775473338238217,4.79581180443191e-13,3.39860116900012e-08,2.13957997009844e-17,9.36905367896699e-16,1.97795580444976e-18
"WebI.3",0.929203395653391,1.97795580444976e-18,2.03865265468106e-18,8.98186410864315e-05,2.06427129433844e-07,6.96900010406678e-18
"WebD.3",0.39097254226175,0.00555526839089949,0.0320461017472165,2.51818613052865e-18,4.36176610992448e-16,1.97795580444976e-18
"Log.3",0.0282893695888817,1.97795580444976e-18,1.97795580444976e-18,6.8497556436782e-08,3.51088785219302e-10,2.59521841849579e-18
"Bath.3",0.410907847356665,0.177954042164368,0.268558230720707,5.59645137641375e-16,1.180708325092e-15,2.92730219139891e-18


==> LTRC project/LTRC/results-model-1/L1pvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.00244441586776067,1.84301098704664e-15,2.26414389775019e-12,2.56116106650191e-07,4.80143524520634e-06,1.18806938574e-17
"WebI.1",0.786975903412033,1.97795580444976e-18,1.97795580444976e-18,0.765519666806576,0.695266893744842,1.52029957376311e-09
"WebD.1",0.000187594870996025,3.43344529475266e-14,5.14822233730994e-10,6.41715857076168e-14,5.90952369727356e-12,7.67830537790649e-17
"Log.1",0.163138187581314,1.97795580444976e-18,1.97795580444976e-18,0.121503864525371,0.192224889005779,4.19946755778966e-11
"Bath.1",0.914646987005563,0.0227833083540888,0.00312240728534143,1.05200236633528e-06,8.0174887047514e-09,2.69027199153022e-13
"Exp.2",0.289473671058127,6.79647407150306e-15,4.25846991103078e-15,2.0012047642893e-15,1.22121048672534e-14,2.03865265468106e-18
"WebI.2",0.650344196486763,1.97795580444976e-18,4.22995676962574e-18,7.30431444843036e-05,4.79999441613951e-05,4.86539045717478e-16
"WebD.2",0.0111741735702135,1.51445240676193e-10,1.02842382014513e-08,6.6481112577341e-17,1.84871591509667e-16,2.75632787583799e-18
"Log.2",0.574322060672575,1.97795580444976e-18,1.97795580444976e-18,8.16493520772475e-06,6.44437528066107e-05,2.86623496371883e-17
"Bath.2",0.581787539751602,0.0330579145503307,0.00118089794494239,7.30351714991605e-14,3.8473353656003e-14,2.10118755398272e-18
"Exp.3",0.37340373885362,3.95868866828963e-15,1.5558812387127e-13,4.87315819910272e-18,9.33735346652533e-18,1.97795580444976e-18
"WebI.3",0.110792472339996,1.97795580444976e-18,1.97795580444976e-18,2.9713108630311e-08,0.000794001640618851,3.40189204707724e-18
"WebD.3",0.330681772676561,1.42766692485922e-09,8.3079733435057e-08,2.10118755398272e-18,7.00709314523402e-18,1.97795580444976e-18
"Log.3",0.149948349405055,1.97795580444976e-18,1.97795580444976e-18,4.12689991317363e-13,7.30403099570474e-14,4.19625373006322e-18
"Bath.3",0.566137190555623,0.00101469708491443,0.00224193498951161,3.41396094398295e-17,8.72119710972696e-17,2.92730219139891e-18


==> LTRC project/LTRC/results-model-1/L1pvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.157277541660852,5.32989847684887e-18,4.69916378659021e-17,5.64521352932459e-11,7.4546541275176e-10,3.20357245423255e-18
"WebI.1",0.927321736078475,1.97795580444976e-18,1.97795580444976e-18,0.110792472339996,0.435002327534637,1.44955636578274e-06
"WebD.1",0.238152211812962,3.18487289393617e-15,4.23600743206083e-14,3.58311318619455e-12,6.17817367929309e-13,8.50234515349059e-16
"Log.1",0.0611094195505597,1.97795580444976e-18,1.97795580444976e-18,0.143627763440144,0.900356393714838,7.07844558104795e-11
"Bath.1",0.821560922903156,0.110143973666452,0.0373404463881469,1.88753052078715e-05,1.01893275194423e-07,2.10593487164759e-11
"Exp.2",0.392293312065741,6.61758864648636e-16,1.05309441452944e-16,7.67830537790649e-17,3.1023003202566e-16,2.10118755398272e-18
"WebI.2",0.560803013473955,1.97795580444976e-18,1.97795580444976e-18,0.000418390572345592,0.0506731227025526,1.84301098704664e-15
"WebD.2",0.0285129139828098,1.9239595800383e-14,1.19992121634679e-12,2.59521841849579e-18,7.82060078491951e-18,1.97795580444976e-18
"Log.2",0.202198602014151,1.97795580444976e-18,1.97795580444976e-18,4.78879950294866e-08,6.06415865617628e-06,2.9510886026052e-17
"Bath.2",0.807351284648338,4.48549250865436e-06,2.35816046499174e-05,1.29805782728435e-17,7.72394722184639e-17,6.6481112577341e-17
"Exp.3",0.609293466183886,1.43718213439997e-14,1.78946121534302e-15,1.86361200368945e-16,1.44996505360943e-15,1.97795580444976e-18
"WebI.3",0.960686029592239,1.97795580444976e-18,1.97795580444976e-18,2.72005173958707e-09,3.73964763727564e-08,2.16561540130109e-18
"WebD.3",0.481488789955614,1.49620342153944e-12,5.90706950595492e-11,2.03865265468106e-18,1.01702118471267e-17,2.03865265468106e-18
"Log.3",0.739319080604523,1.97795580444976e-18,1.97795580444976e-18,1.00431589213254e-15,1.31992159001136e-13,2.84054551695114e-18
"Bath.3",0.851259733214878,0.0112645067416656,0.00458699601313126,2.44341181663135e-18,6.79233553766703e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-1/Upvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.922021741163161,0.990234919686402,0.805099398661731,0.0373404463881469,0.99998204465618,0.620140531609724
"WebI.1",0.988303152454729,1,1,0.728657458929264,0.762943361621362,0.34377017165306
"WebD.1",0.883509872714725,0.00963569386646664,0.000897938837344314,0.00368239945376517,0.997413468846228,0.997764331634623
"Log.1",0.929375687630458,1,1,0.995366933096487,0.959260801367877,0.823329654540214
"Bath.1",0.967407480595537,0.90267566291524,0.535838851036677,0.00351023733721224,0.999825232807585,0.00671822388464997
"Exp.2",0.976591206891387,0.973740560802106,0.815013776923992,0.00273610565756868,0.994090526139382,0.470535435738786
"WebI.2",0.990631188638292,1,1,0.919923280991247,0.997018560780259,0.997166142429534
"WebD.2",0.268344173041099,0.0913724580367016,0.149550961001101,0.00343885859055851,0.999193536422377,0.547212664575828
"Log.2",0.064072378515688,1,1,0.90577180683901,0.535459994380663,0.996649021350804
"Bath.2",0.892659812842528,0.863265001150414,0.347286195347221,7.82931635738144e-05,0.747517232651567,1.71313082071939e-06
"Exp.3",0.983254455627542,0.978486827976138,0.459075244996792,6.71981928045591e-05,0.354798800031339,0.00650781803115459
"WebI.3",0.997412087232815,1,1,0.0842485340121905,0.563924521333182,0.908633137036953
"WebD.3",0.858145244391739,3.50577680563895e-05,9.77092382349743e-06,4.54561363227135e-08,0.728657458929264,0.0206652689887222
"Log.3",0.0790011577871921,1,1,0.620856132947827,0.175241583248122,0.999929327196188
"Bath.3",0.973556957844299,0.783353783847373,0.119704044154504,1.02423839890339e-07,0.0521243774768094,1.58221070755699e-07


==> LTRC project/LTRC/results-model-1/Upvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.999916952248558,0.999999999999995,0.999999999999699,0.00967390796493344,0.863544938106348,0.0179041614560361
"WebI.1",0.401572660715187,1,1,0.0232177741560449,0.00809772637393864,0.916809404331871
"WebD.1",0.995944150354483,0.999999999693916,0.999972468857538,1.19525285499138e-07,0.988833304969104,0.00151068570560989
"Log.1",0.999997267577646,1,1,0.989715602878717,0.0116679781945931,0.999990613057308
"Bath.1",0.336627235820704,0.998925055875316,0.999361527668226,0.306023764905968,0.999997216885517,1.72250968908528e-07
"Exp.2",0.965726853913798,0.999999999999878,0.999999999991879,7.73357425179111e-10,0.520739914412251,0.000713715084254213
"WebI.2",0.777872349133054,1,1,0.437841615114801,0.518371376944929,0.999995064191824
"WebD.2",0.984784145313751,0.994165701558572,0.97407473819094,1.39024081956076e-12,0.372242898843911,0.0160246364327975
"Log.2",0.998768402201526,1,1,0.911418610708023,0.930314540287053,0.999999999999303
"Bath.2",0.325066347910642,0.850851713842805,0.660782079529276,2.16041629882285e-06,0.0457798594512823,2.3767010874826e-12
"Exp.3",0.999242656064159,0.999999999999496,0.999999965356938,9.45417408311411e-14,3.39055525607189e-06,2.50131417797018e-05
"WebI.3",0.0765561700861231,1,1,1.18192882070637e-05,0.0182093902660959,0.999996587078644
"WebD.3",0.59576561942855,0.992988683862533,0.971710630411118,2.78321057753127e-14,1.15402437090891e-05,4.5157260938318e-07
"Log.3",0.972153344286501,1,1,0.805463684931162,0.982864166182806,0.99999999995185
"Bath.3",0.57162470405909,0.803564872093436,0.731441769279293,2.02938309551468e-16,4.00514313384863e-10,6.80476650076914e-16


==> LTRC project/LTRC/results-model-1/Upvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.997683202245204,0.999999999999998,0.999999999997946,6.85663813275719e-07,0.000361675016844868,0.0489061456833792
"WebI.1",0.219068724314541,1,1,0.0741896370781126,0.0598984167121381,0.999992328077987
"WebD.1",0.999797126327066,0.999999999999967,0.999999999319593,1.0124993531077e-07,0.000357039106374134,0.015084524897945
"Log.1",0.835161602053543,1,1,0.839390680155257,0.787428709056054,0.999999999192993
"Bath.1",0.0800341875498675,0.976462932897675,0.996943173159279,0.00912737346829465,0.488576173777139,1.62777039826704e-08
"Exp.2",0.69899640455234,0.999999999999987,0.999999999999995,2.6231295547024e-13,1.72931045704043e-08,0.000309838600104293
"WebI.2",0.347035280126335,1,1,0.537665429097115,0.2609284536071,0.999999986625983
"WebD.2",0.989715602878717,0.999999999889096,0.999999991766999,2.40644233064001e-10,0.000348423682254869,0.0179041614560361
"Log.2",0.427026191127793,1,1,0.937634124416776,0.945260603474092,0.999999999999751
"Bath.2",0.411090727815902,0.963733182464319,0.998965304025859,1.45657502319707e-07,0.00453618292868241,6.93569235855309e-14
"Exp.3",0.619969374498394,0.999999999999994,0.999999999999782,3.83558525736846e-18,1.15544499506513e-14,1.45120167795625e-11
"WebI.3",0.88790233291296,1,1,1.36899019233918e-09,6.15444608386065e-13,0.999549433105085
"WebD.3",0.669318227323439,0.9999999984797,0.999999925839334,2.17274924765924e-15,1.12165443916143e-10,2.35387361864864e-09
"Log.3",0.848442953036235,1,1,0.999705473750109,0.99998685045055,1
"Bath.3",0.454858914407078,0.999147940564402,0.997879567203451,8.50234515349059e-16,1.82052724660527e-12,3.01146609534889e-14


==> LTRC project/LTRC/results-model-1/Upvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.848442953036235,1,1,4.69889058139505e-08,6.8702021169232e-06,0.00991722038626921
"WebI.1",0.074597985998649,1,1,0.431076002897936,0.012601877442416,0.995669600027511
"WebD.1",0.777987062520929,0.999999999999995,0.999999999999964,2.0560344046957e-06,0.0107303020331563,0.142076129428494
"Log.1",0.938055162395718,1,1,0.991205615289214,0.374726195406389,0.999999999958005
"Bath.1",0.1802946231264,0.901066549172473,0.962947359360253,0.017454504721685,0.641855030594054,6.28866556936526e-07
"Exp.2",0.60902745773825,0.999999999999999,1,6.26906455044615e-15,3.51536682810014e-11,3.88775206343555e-10
"WebI.2",0.437841615114801,1,1,0.13226748984552,0.0025510521859659,0.999999326076505
"WebD.2",0.971035587586249,0.999999999999972,0.999999999998429,1.61649117010113e-16,1.0223917715648e-13,2.95358417760441e-09
"Log.2",0.798768941163358,1,1,0.997309747401623,0.986054237519019,0.999999999999998
"Bath.2",0.189838389301246,0.999996054187084,0.999976763945846,2.0560344046957e-06,8.20010334400724e-06,2.35875137386847e-15
"Exp.3",0.37340373885362,0.999999999999985,0.999999999999998,2.78378867322706e-17,1.04963172722756e-15,5.39471571223458e-11
"WebI.3",0.0399018223391643,1,1,2.05766818348028e-11,1.0478681173481e-13,0.999999800893463
"WebD.3",0.514399650001962,0.999999999997736,0.999999999924261,9.66294205768033e-17,6.98548455164748e-15,1.03710463443279e-10
"Log.3",0.265167640937317,1,1,0.995841400037941,0.996505477968544,0.999999999999998
"Bath.3",0.154476961780273,0.988937212498649,0.994974774990943,1.15349112439268e-17,2.83916978022674e-16,3.83558525736846e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-H-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.057047702560064,0.412245707257489,0.828246462456699,6.47515473713816e-08,5.94005111338209e-15,8.52824732025134e-14
"WebI.1",0.00125649667225071,0.999999659421131,0.999999985530474,0.0163022946344735,3.09928805664282e-15,0.000836112217923426
"WebD.1",0.474138911245668,3.60048474929703e-05,1.35550403492181e-05,2.27320119744758e-16,8.74191638681926e-16,1.97795580444976e-18
"Exp.2",9.11120865122154e-06,0.650552135158672,0.999889831401975,8.42578474175426e-15,2.1140177994336e-15,5.49133922958219e-18
"WebI.2",1.19348898329472e-07,0.999999381936521,0.999999999964219,3.14737070760528e-06,1.66104265145421e-13,2.49374306211989e-13
"WebD.2",0.315572685722124,4.35686324275473e-09,2.1018414196746e-07,1.00431589213254e-15,4.73089716983008e-16,1.97795580444976e-18
"Exp.3",0.000184250403793424,0.833449956740549,0.998437871489801,1.25322523716378e-15,4.43441888600157e-17,1.5490365911225e-17
"WebI.3",2.5444379430531e-06,0.999999999870365,0.999999999999995,3.88775206343555e-10,1.82476920375351e-14,1.18582278083724e-15
"WebD.3",0.0691285899775229,6.32225416010953e-11,1.18192882070637e-05,3.01667339060235e-18,5.27627628048625e-17,2.03865265468106e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-H-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.112415471064769,0.999999213066796,0.999999880474715,7.11752070240838e-14,4.69916378659021e-17,3.50554794479381e-18
"WebI.1",1.23772067873727e-05,0.999999999999998,1,0.170879151662949,1.32439715090235e-15,1.35532554247745e-10
"WebD.1",0.972577510680209,0.277705047045509,0.000434202456740407,1.12199315969822e-15,1.02333947915447e-16,1.97795580444976e-18
"Exp.2",0.144412749336387,0.999992679072976,0.999999579060944,3.41396094398295e-17,1.97795580444976e-18,2.51818613052865e-18
"WebI.2",7.60262344735704e-05,1,1,1.07019081241697e-07,2.31470040312515e-14,9.12386318243274e-17
"WebD.2",0.999576541057948,0.340580330604164,5.00262446340573e-05,1.86361200368945e-16,6.56640758797724e-18,1.97795580444976e-18
"Exp.3",0.960978653818707,0.999999999975238,0.999999977326914,3.50554794479381e-18,1.97795580444976e-18,2.03865265468106e-18
"WebI.3",3.1562220762894e-07,1,1,3.92498063628995e-13,2.54583767869436e-16,2.92730219139891e-18
"WebD.3",0.704873217848685,0.00387257104748109,0.00234182804107443,1.97795580444976e-18,3.40189204707724e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-H-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.635458659867948,0.999999999274568,0.999999984348108,3.72531955564589e-17,1.97795580444976e-18,1.97795580444976e-18
"WebI.1",0.000155758615822799,0.999999999999964,0.999999999999999,0.0115730785683889,1.0141561793214e-10,9.05998433991029e-08
"WebD.1",0.757470115468363,0.473272010254221,0.0524905748370709,3.95227125562855e-18,2.40537411177589e-17,1.97795580444976e-18
"Exp.2",0.211074610467664,0.999999999996746,0.999999999997623,1.05560442997346e-17,2.86623496371883e-17,1.97795580444976e-18
"WebI.2",5.20723988251531e-05,1,1,1.18154312137229e-09,3.12829205209755e-10,1.86361200368945e-16
"WebD.2",0.999738113974153,0.312080645548456,0.000173397038110858,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"Exp.3",0.803941160844049,0.999999999997505,0.999999994329191,3.10873681826516e-18,1.97795580444976e-18,2.03865265468106e-18
"WebI.3",1.04539968405374e-05,1,1,3.17375935597141e-14,3.09928805664282e-15,2.03865265468106e-18
"WebD.3",0.867635384887528,0.120849719026205,0.00555526839089949,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-H-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.405802088797945,0.999999999997045,0.999999999944814,4.69889058139505e-08,5.12576144701541e-17,2.16561540130109e-18
"WebI.1",4.71870516477903e-08,1,1,0.0124320707594443,1.91590336682379e-05,3.09156592488165e-14
"WebD.1",0.970164720524952,0.997252172916887,0.551296322237263,1.15349112439268e-17,4.83732110698737e-17,1.97795580444976e-18
"Exp.2",0.950025332714405,0.999999999999875,0.999999999907278,1.32439715090235e-15,8.57946130824266e-18,1.97795580444976e-18
"WebI.2",0.00025371656663045,1,1,3.67030876226981e-12,3.88775206343555e-10,9.65923064034411e-18
"WebD.2",0.999152195514517,0.999933732048208,0.812021081722582,2.03865265468106e-18,2.03865265468106e-18,1.97795580444976e-18
"Exp.3",0.861230126908244,0.999999999974068,0.9999999999276,2.23199271195404e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.00163235092228167,1,1,3.27278299099021e-15,1.66104265145421e-13,1.97795580444976e-18
"WebD.3",0.995767799077849,0.949684282158919,0.377836302880686,1.97795580444976e-18,6.00517774693215e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",5.47484444600067e-05,0.999999793572871,0.999999999939576,0.000156026230835792,6.79795837742687e-13,7.6896939302702e-12
"WebI.1",0.0280071815603067,0.999999999997382,0.999999999999995,0.541760084533703,2.95358417760441e-09,0.000102845210752909
"WebD.1",0.126407007446297,0.0359332359739305,0.282334827217027,1.97257226138138e-16,9.50123456074947e-16,1.97795580444976e-18
"Exp.2",2.39402865441622e-06,0.999852034965842,0.999999996373986,4.67736982288829e-13,4.34901162595997e-16,1.11518591963681e-16
"WebI.2",1.06876198895226e-05,0.999999999999997,1,0.0084720931306525,1.26716916070167e-06,1.63080762946609e-11
"WebD.2",0.066691018278534,0.000236980081538935,0.039607009430343,1.02333947915447e-16,7.04271825128433e-17,2.30037766451422e-18
"Exp.3",0.00579121171741581,0.999999986359903,0.999999999936777,5.43361162234963e-13,1.52695074483351e-16,6.37380710217305e-18
"WebI.3",0.0855952649298793,1,1,0.000195094551081075,1.13274679411333e-09,3.91341588577646e-14
"WebD.3",0.174951048370997,3.88289002187189e-06,2.652679255755e-05,2.10118755398272e-18,5.02094027375835e-18,2.03865265468106e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.510964656884393,1,1,9.76936734654246e-10,9.12386318243274e-17,1.59528596959819e-17
"WebI.1",7.8100889586183e-05,1,1,0.0261331189703374,0.000100185484414583,5.46646256486552e-08
"WebD.1",0.00106521680739566,0.999980553192582,0.999999524054996,4.73089716983008e-16,1.37690356323129e-17,1.97795580444976e-18
"Exp.2",0.643688738262275,0.999999999999989,0.999999999999992,2.42416905469506e-15,9.10356327633065e-18,2.47479993148764e-16
"WebI.2",0.000728990866685556,1,1,1.87331677706114e-09,2.31169987873179e-08,3.47290860677153e-16
"WebD.2",0.0511150647986369,0.999999290262709,0.999999969710014,2.37083014903151e-18,1.97795580444976e-18,1.97795580444976e-18
"Exp.3",0.0245268253176906,1,1,9.94948253211294e-18,1.08728640227069e-17,2.67457592682664e-18
"WebI.3",0.000458787329135405,1,1,9.95348594495898e-14,4.82282272843366e-09,1.691909311593e-17
"WebD.3",0.0580703186897704,0.999438627756832,0.999999524054996,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.103727539536471,1,1,2.31975336923724e-12,8.0993019383142e-14,4.30761799887357e-17
"WebI.1",0.000107224880769939,1,1,0.045849927680877,0.730306749641014,4.55771485180285e-06
"WebD.1",0.00431118385847823,0.999999688345962,0.999999999884033,1.5490365911225e-17,9.94948253211294e-18,1.97795580444976e-18
"Exp.2",0.00539810560733678,1,1,4.06464780497931e-17,3.12829692646605e-17,2.16561540130109e-18
"WebI.2",0.000218665549936186,1,1,1.21256792392358e-10,0.000980052417131488,1.65109590934896e-15
"WebD.2",0.00498682709752714,0.999999984652198,0.999999999953994,2.03865265468106e-18,2.03865265468106e-18,1.97795580444976e-18
"Exp.3",0.813132217734614,1,1,7.17933443673643e-18,6.76474901903243e-18,2.10118755398272e-18
"WebI.3",0.000608613353050266,1,1,2.42416905469506e-15,1.3255196105302e-10,1.97795580444976e-18
"WebD.3",0.0708406255813702,0.999994396236939,0.999999959638683,2.03865265468106e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/BSpvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0012655535215448,1,1,2.69027199153022e-13,6.21089313163697e-12,5.02094027375835e-18
"WebI.1",3.66575868088647e-05,1,1,0.00904310765148292,0.363548419155987,2.37062841708357e-13
"WebD.1",0.309146756029543,0.9999999999709,0.99999999863101,6.09673385777102e-17,1.97795580444976e-18,2.03865265468106e-18
"Exp.2",0.698414323913669,1,1,5.62804290566143e-15,3.64894282350092e-15,1.97795580444976e-18
"WebI.2",0.00662533173687234,1,1,9.17817893734998e-09,4.03613165523973e-08,1.50411049001668e-17
"WebD.2",0.341116387954866,0.999999999999932,0.999999999996055,1.97795580444976e-18,7.17933443673643e-18,1.97795580444976e-18
"Exp.3",0.00106815059995816,1,1,2.16561540130109e-18,2.23199271195404e-18,2.16561540130109e-18
"WebI.3",3.98802509217725e-06,1,1,4.87315819910272e-18,1.01001973031717e-12,1.97795580444976e-18
"WebD.3",0.254365365057226,0.999999999957036,0.999999999996055,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/L1pvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.00689247974279917,0.999999916998338,0.999999998783346,0.0246043882520428,8.40694572446829e-11,4.52376296144137e-09
"WebI.1",0.000418390572345592,0.9999999769481,0.99999999999165,0.53011657929572,0.0427202308046124,0.0546145962217362
"WebD.1",0.161592155180292,0.141576317373737,0.565838405789324,7.67830537790649e-17,1.94313365917553e-15,3.16978521343864e-18
"Exp.2",0.00402701507418319,0.999522671075079,0.999999614276158,1.17723053636439e-11,1.81716162653094e-14,3.57209682550781e-16
"WebI.2",0.00289826975194972,0.999999999992126,0.99999999999987,0.0800767190087534,0.0284898949265416,1.60064258743036e-05
"WebD.2",0.0883716830067558,0.00328393370245784,0.0842485340121905,2.92730219139891e-18,3.091031082535e-16,3.07453999283072e-18
"Exp.3",0.0252533023493907,0.999972281439081,0.99999963735465,1.11459228339956e-12,1.30243228872201e-15,2.62585059090934e-17
"WebI.3",0.0499156914352623,0.999999999999984,0.999999999999998,0.00422644205716902,3.6429003157748e-05,3.91970666971584e-10
"WebD.3",0.539839471842245,0.00132000154332012,0.00146269010185733,2.89244490443474e-18,6.06034585968659e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/L1pvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.100407809717028,0.999999999999996,0.999999999999986,5.46444091720827e-05,6.07496960276301e-14,1.01626235102478e-14
"WebI.1",0.00328465075748644,1,1,0.261798925979485,0.0108629967240534,0.041708356465383
"WebD.1",0.0157372108877338,0.99999403071589,0.999996695774075,2.98212080962808e-18,1.29735570139166e-16,1.97795580444976e-18
"Exp.2",0.441909853355822,0.999999999915242,0.999999999932341,1.84301098704664e-15,1.06814810110432e-16,1.69714439795166e-15
"WebI.2",0.00280651137414217,1,1,5.25966936224562e-06,2.96437027813785e-05,4.41224488103502e-15
"WebD.2",0.439056522208124,0.999999548427391,0.999997835905937,1.97795580444976e-18,2.77799460490888e-16,1.97795580444976e-18
"Exp.3",0.443641472968423,0.999999999999993,0.999999999999956,2.37083014903151e-18,9.48308103548079e-17,3.01667339060235e-18
"WebI.3",0.00127590154043372,1,1,1.17542749282811e-11,6.16730731680951e-06,4.34901162595997e-16
"WebD.3",0.00611007951967242,0.998664991642657,0.999999631156994,1.97795580444976e-18,4.31414348991926e-15,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/L1pvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.485600349998038,0.999999999999981,0.999999999999971,7.51582425685583e-09,4.90012440832978e-12,1.14757126535097e-16
"WebI.1",0.0177372737898391,1,1,0.12223774966124,0.724848735372186,0.0100085616624059
"WebD.1",0.0783811005165488,0.999865210914351,0.999999859647369,2.03865265468106e-18,9.16981460830351e-17,1.97795580444976e-18
"Exp.2",0.254174735209757,0.999999999999999,1,4.56386903101853e-17,2.13179244027299e-17,2.84054551695114e-18
"WebI.2",0.0156157530834528,1,1,1.65698665158421e-06,0.0603988794557455,2.55763311025802e-13
"WebD.2",0.220643394948828,0.999999976883001,0.999999996447419,1.97795580444976e-18,6.06034585968659e-17,1.97795580444976e-18
"Exp.3",0.939601120544254,0.999999999999995,0.99999999999999,2.10118755398272e-18,9.33735346652533e-18,8.08515499872888e-18
"WebI.3",0.00194792649113296,1,1,2.55589252126225e-12,1.35234579991952e-07,2.75632787583799e-18
"WebD.3",0.583734650092429,0.999999992018894,0.999999999496145,1.97795580444976e-18,2.83166310661014e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/L1pvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0524905748370708,0.999999999999955,0.999999999999973,7.23995742616555e-11,1.16848703382546e-12,7.39593063489484e-18
"WebI.1",0.000575128456970393,1,1,0.0619448376042824,0.654362917591261,2.50131417797018e-05
"WebD.1",0.125781718390123,0.99999994834622,0.999999999063957,1.97795580444976e-18,4.14244316250894e-17,1.97795580444976e-18
"Exp.2",0.828336918998728,1,1,7.39593063489484e-18,4.05660094621006e-17,1.97795580444976e-18
"WebI.2",0.000374102237271601,1,1,5.60376306109735e-06,0.000775473338238217,2.85588761650849e-15
"WebD.2",0.719424673983591,0.999999999841691,0.999999999991938,1.97795580444976e-18,9.04787143086651e-18,1.97795580444976e-18
"Exp.3",0.0196383704759198,0.999999999999997,0.999999999999999,2.75632787583799e-18,4.22995676962574e-18,2.16561540130109e-18
"WebI.3",0.000390554049077853,1,1,1.08728640227069e-17,5.36102597424044e-13,1.97795580444976e-18
"WebD.3",0.279400438649661,0.999999980592731,0.999999999858309,2.89244490443474e-18,1.93576184160119e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-2/Upvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.994044746091068,1.26204750141327e-07,1.61858945243492e-09,0.00463879819049212,0.999999948218268,0.57587554154117
"WebI.1",0.999648580305102,1.99939506203996e-08,8.14624271465331e-12,0.432469012234419,0.964845261778019,0.85281893701795
"WebD.1",0.844903691426359,0.8964787766229,0.518790772760923,0.0198317575166968,0.999236135756731,0.99933475673627
"Exp.2",0.995535377511405,0.00094146201231892,1.08017996916764e-06,0.00387286082008244,0.999970741608099,0.0800767190087534
"WebI.2",0.997560521291973,1.0208175002958e-11,1.36665911592462e-13,0.0278466557134991,0.445620963914932,0.227279646898344
"WebD.2",0.902699061718767,0.997851738584902,0.94174535264187,0.716825234388935,0.998379800887067,0.996844329834335
"Exp.3",0.976615092285981,3.5488856109089e-05,9.7272344998625e-07,0.0020024866041796,0.9854293409557,0.0247069655253504
"WebI.3",0.951505826100654,1.51035854172972e-14,2.15651235923119e-15,3.33087468296732e-06,0.132127198327027,5.01369931224867e-05
"WebD.3",0.425612769784713,0.999630540262536,0.999466329045359,0.278617741322776,0.999999215670983,0.45960433001309


==> LTRC project/LTRC/results-model-2/Upvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.903283930989775,5.87261234152567e-15,1.98897970921109e-14,0.000856271954908493,0.999999986728792,0.309651669096769
"WebI.1",0.996608280181095,1.74236342828486e-17,2.26537813107416e-17,0.572973808872207,0.979245411000324,0.607706687934259
"WebD.1",0.986461718706141,6.98527762669384e-06,3.04678630223937e-06,0.000817714984336364,0.999999982113226,0.803564872093436
"Exp.2",0.568923997102064,7.07844558104795e-11,5.15509471921949e-11,0.00201273612205949,0.999999999998349,0.00469314529114385
"WebI.2",0.997658171958926,6.4590651248346e-17,1.95945248755563e-17,0.000680493280953856,0.414535170063926,0.237782927400712
"WebD.2",0.54708803179775,8.42815023678178e-07,5.51268961375274e-06,1.98453747001816e-05,0.999999996474557,0.0028663240356054
"Exp.3",0.550754877067715,3.45582902429047e-15,2.90302659115528e-14,4.20738996304661e-06,0.917457757886335,6.98527762669384e-06
"WebI.3",0.998874515864718,2.07779323836449e-17,7.17933443673643e-18,3.4805952683736e-09,2.39245167214464e-07,6.53030258719676e-09
"WebD.3",0.994407629767407,0.00205702357187486,6.16003100596802e-07,0.000302268461231964,0.999999804420765,0.00180401246829617


==> LTRC project/LTRC/results-model-2/Upvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.523990153216537,2.13851013382181e-14,3.81242168829036e-14,0.000134789085649177,0.942877393158936,0.076062996650861
"WebI.1",0.982109582273899,5.27627628048625e-17,5.28663502384354e-17,0.641601663721617,0.174754819252644,0.301216053261469
"WebD.1",0.929828429896448,0.000171130788198878,1.48382034523582e-07,0.190715270308109,0.999999999996866,0.188907244144047
"Exp.2",0.754692890301252,1.69714439795166e-15,5.33304618454128e-16,0.000291200558102476,0.986439352948259,0.247459056847278
"WebI.2",0.984784145313751,4.07245952800632e-18,3.83558525736846e-18,0.033047073756474,3.98802509217725e-06,0.235661209864989
"WebD.2",0.769632766014733,2.05746135950071e-08,6.53030258719676e-09,5.01369931224867e-05,0.999999811647185,0.00161516358891333
"Exp.3",0.0646925804439351,2.29507230028803e-15,6.91959383269792e-15,6.93569235855309e-14,2.79921747346743e-07,6.21089313163697e-12
"WebI.3",0.997987263877941,9.37733670004824e-18,8.57946130824266e-18,3.54980216773732e-13,5.18654370708275e-14,3.11787368174129e-11
"WebD.3",0.414924473612322,1.21173869861134e-08,4.62221772355002e-10,1.31058264148142e-06,0.999997159808288,9.35820088536532e-05


==> LTRC project/LTRC/results-model-2/Upvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.946018523471866,5.2134888458732e-14,3.01146609534889e-14,4.41436449508666e-06,0.0434900281681608,0.0308302251492927
"WebI.1",0.999396419795926,6.76474901903243e-18,2.37083014903151e-18,0.521251183615291,0.0117828477422823,0.11209766708704
"WebD.1",0.889400587148107,6.00639441087868e-08,1.02010593856609e-09,0.00109994810935653,0.999995017992884,0.262919387034731
"Exp.2",0.167256097087196,6.18678360235065e-18,1.35167277618581e-17,1.03138755228069e-07,0.000560635410336415,0.000794001640618851
"WebI.2",0.99966579893581,3.30126262016501e-18,2.59521841849579e-18,0.00156212851019891,0.00124725457074983,0.278859008592172
"WebD.2",0.277057858041095,1.80773076486857e-10,7.50970851836608e-12,1.37631696413602e-09,0.644332673241745,1.98915040142665e-06
"Exp.3",0.980524968679445,2.56040816544615e-15,5.29187897952308e-16,3.27278299099021e-15,3.3500748686997e-12,4.45918613579114e-14
"WebI.3",0.999516694675791,1.41807977725174e-17,1.47855373761804e-17,2.8049395779051e-10,1.35560404256732e-13,1.28568832169681e-08
"WebD.3",0.717067752374619,1.59618228876723e-08,1.18583291293199e-10,3.53830984490654e-05,0.998013422654107,7.93644165163122e-05


==> LTRC project/LTRC/results-model-3/BSpvalue-H-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.000425694932597812,4.55771485180285e-06,0.150751269448983,3.80436352165684e-10,1.88930935321159e-10,1.18088332184773e-16
"WebI.1",7.48309334759543e-06,8.37037400206317e-17,0.00338775756053374,4.277669230697e-05,8.49688928770444e-13,1.08453350614039e-10
"WebD.1",0.13320121232025,1.77707747852897e-14,1.35288978175008e-11,1.18088332184773e-16,3.09928805664282e-15,2.10118755398272e-18
"Exp.2",0.0303680416508703,3.59157622734696e-07,0.00100302593528518,2.9510886026052e-17,6.44023089648538e-15,3.50554794479381e-18
"WebI.2",0.00131788861462428,5.62804290566143e-15,2.22279826683913e-05,5.78289224408985e-12,2.10504035473512e-12,3.47290860677153e-16
"WebD.2",0.416967707044276,3.61854188358871e-17,3.37564834934952e-13,1.691909311593e-17,4.22859539558528e-16,1.97795580444976e-18
"Exp.3",0.0191179351348308,1.0124993531077e-07,0.00190577934281711,1.28832731421949e-15,1.29209144288827e-14,2.03865265468106e-18
"WebI.3",0.000188218223370565,1.56265871543105e-15,4.55771485180285e-06,2.63132666834551e-15,1.41767827819755e-11,1.29805782728435e-17
"WebD.3",0.353213557873685,2.19706706457849e-13,8.06242892311243e-12,5.1731435607699e-18,4.43441888600157e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/BSpvalue-H-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.00863755306357171,0.836861812418686,0.999096603345544,1.64988710366335e-12,3.94828224219069e-17,3.01667339060235e-18
"WebI.1",1.17347128555792e-07,4.56489909070307e-17,1.04097247979681e-09,0.000276376328497928,4.56180001863574e-13,2.20317833017749e-17
"WebD.1",0.00152636102084818,1.49620342153944e-12,8.27147995932755e-05,1.97795580444976e-18,4.30761799887357e-17,1.97795580444976e-18
"Exp.2",0.150209057128629,0.80165486984716,0.957050893337739,3.58311318619455e-12,1.97795580444976e-18,2.23199271195404e-18
"WebI.2",0.155983382865626,1.82476920375351e-14,0.000127762232834186,2.05746135950071e-08,2.45978630067948e-10,5.1731435607699e-18
"WebD.2",0.025348290200828,1.18583291293199e-10,3.14737070760528e-06,3.12829692646604e-17,7.90248365685855e-17,1.97795580444976e-18
"Exp.3",0.00638241836686843,0.590428976979589,0.991839785918569,2.26864066285308e-17,5.12576144701541e-17,2.03865265468106e-18
"WebI.3",0.275142907751986,6.61474953570356e-11,0.0173067778910527,1.44695259225395e-08,4.3416627742736e-12,1.97795580444976e-18
"WebD.3",0.0478531731785964,3.27304509885906e-09,1.88593342588909e-07,1.97795580444976e-18,5.49133922958219e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/BSpvalue-H-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0152707596979035,0.947139799356137,0.99070203030113,4.2388619264953e-12,6.43548448036778e-16,1.97795580444976e-18
"WebI.1",3.38069304175371e-07,1.97795580444976e-18,1.59528596959819e-17,0.0180562260281369,0.0562804566512832,9.10356327633065e-18
"WebD.1",0.0210850202693594,3.85453605588453e-07,0.000192564072144782,9.38958941499463e-17,8.88978962657697e-15,1.97795580444976e-18
"Exp.2",0.0127881458783859,0.620856132947827,0.973446984522044,7.84864908315589e-18,1.79430119136461e-17,1.97795580444976e-18
"WebI.2",0.250730575305969,2.37654389815514e-14,2.74830714238958e-12,0.000127762232834186,0.00168842916881291,1.97795580444976e-18
"WebD.2",0.0879534952008305,1.49620342153944e-12,2.21855217874968e-07,6.18678360235065e-18,2.86623496371883e-17,1.97795580444976e-18
"Exp.3",0.159985214423685,0.108855154619199,0.413584587696652,2.78378867322706e-17,7.84864908315589e-18,1.97795580444976e-18
"WebI.3",0.995756277386352,1.48878993457037e-09,2.10504035473512e-12,1.84808065877552e-10,1.33437916233034e-07,1.97795580444976e-18
"WebD.3",0.0335488332122586,7.88881042585137e-13,9.22963320294324e-08,2.03865265468106e-18,2.03865265468106e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/BSpvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.864072280226962,0.831726881055674,0.335552073231821,1.57672468219336e-05,4.39558438081591e-11,4.06757901171797e-15
"WebI.1",0.990300357206143,8.49688928770444e-13,2.10593487164759e-11,0.0167265034386192,1.60064258743036e-05,1.37622175235082e-05
"WebD.1",0.278149230637367,2.15620761034375e-10,2.83447916012353e-09,3.01146609534889e-14,5.94005111338209e-15,3.30126262016501e-18
"Exp.2",0.14809787695352,0.199304319565862,0.511657732218429,2.0633907838079e-10,3.36308045542294e-15,6.00517774693215e-18
"WebI.2",0.997339394361621,6.23651486186509e-08,1.83042637070614e-08,3.75991035312424e-06,0.000968747722340949,1.97552424977326e-14
"WebD.2",0.189735680205603,6.51915320808447e-10,6.47515473713816e-08,9.12386318243274e-17,2.3385339463789e-16,2.10118755398272e-18
"Exp.3",0.733681447899585,0.902850770501599,0.760084920037155,1.11459228339956e-12,9.76849632089015e-16,6.37380710217305e-18
"WebI.3",0.96338339569499,2.09786461134625e-08,6.00639441087868e-08,1.79294714689316e-13,4.86272744552023e-05,1.91732944521153e-16
"WebD.3",0.104206401842074,7.73357425179111e-10,5.67654796635674e-08,2.13957997009844e-17,3.03841884959742e-17,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/BSpvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.145211799281226,7.56811030144298e-15,4.23949967238706e-10,1.0859155847853e-09,2.02844732123449e-14,1.4423028627789e-16
"WebI.1",0.98568317245597,3.77892064924843e-16,2.10118755398272e-18,0.0107661009683655,0.828246462456699,1.3541314939632e-13
"WebD.1",0.00921338661793072,9.48247052144195e-11,7.09549552000629e-06,1.33690736567495e-17,1.33690736567495e-17,4.72967060542868e-18
"Exp.2",0.0129028414685802,2.85733891015467e-14,3.01146609534889e-14,1.42471701797187e-12,6.4590651248346e-17,9.94948253211294e-18
"WebI.2",0.999999972489765,7.79244422625823e-06,1.5490365911225e-17,4.82600982989979e-10,0.570274761652742,2.3360208017907e-17
"WebD.2",0.00536243543543295,2.56995880906169e-10,5.25966936224562e-06,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"Exp.3",0.00770881681715873,1.74787471498066e-13,2.8049395779051e-10,3.83558525736846e-18,2.84054551695114e-18,1.97795580444976e-18
"WebI.3",0.999999999999996,0.000283507540841423,3.61232007337644e-18,2.97612751043179e-13,0.000246305678390526,2.10118755398272e-18
"WebD.3",0.0522645131134829,0.000249489498526861,0.00407500808437423,3.01667339060235e-18,2.30037766451422e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/BSpvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0210645296196008,3.72230081657612e-18,3.25810011283876e-14,7.36748208953304e-15,6.06488782526665e-12,2.03865265468106e-18
"WebI.1",0.234604279520162,6.56640758797724e-18,1.97795580444976e-18,0.0185190422716389,0.291704240391005,1.28832731421949e-15
"WebD.1",0.00114738422504938,2.50490827489731e-06,0.0340736679765257,4.86539045717478e-16,5.59049943619366e-17,1.97795580444976e-18
"Exp.2",0.000320762388663021,2.16561540130109e-18,4.19625373006322e-18,3.40189204707724e-18,3.22079607173264e-17,1.97795580444976e-18
"WebI.2",0.999999142629606,3.40578869433219e-07,2.44341181663135e-18,1.51649959858188e-07,0.916809404331871,3.83558525736846e-18
"WebD.2",0.0431440566488269,0.000664422772638836,0.144407853438902,3.20357245423255e-18,3.20357245423255e-18,1.97795580444976e-18
"Exp.3",0.0035861632010249,1.97795580444976e-18,3.77892064924843e-16,1.97795580444976e-18,1.15349112439268e-17,1.97795580444976e-18
"WebI.3",0.999999992633331,1.12150202584234e-11,1.97795580444976e-18,2.45978630067948e-10,0.00674741564104428,1.97795580444976e-18
"WebD.3",0.652560820867625,0.0770517719825616,0.04651547279533,2.37083014903151e-18,2.30037766451422e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/L1pvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.904677308755173,0.864564645584498,0.289745608931865,0.00282411090850381,7.47278225867485e-06,5.91775162072619e-14
"WebI.1",0.999018601724381,2.64689966714141e-08,6.68020658057653e-12,0.238597339338195,0.000394713119909681,0.000228648921557843
"WebD.1",0.341740451100713,2.38461440794226e-06,8.03892512992532e-06,4.22859539558528e-16,1.26915925125757e-16,4.32376054073254e-18
"Exp.2",0.920692795622177,0.0826653869842915,0.0242561407438901,2.9713108630311e-08,1.77183429331654e-11,1.52695074483351e-16
"WebI.2",0.999959924866132,0.00455405488677945,8.79132076671929e-08,0.000568211868887989,0.0262234941210411,4.9171959085048e-13
"WebD.2",0.958519793127352,1.29511559602446e-05,2.76682163648303e-07,3.9482822421907e-17,6.79233553766703e-18,1.97795580444976e-18
"Exp.3",0.927468509080604,0.748057818604811,0.405566913116772,1.5562673552047e-15,1.3350560728898e-12,2.10118755398272e-18
"WebI.3",0.983882338739234,4.66512915580594e-05,5.96990434921782e-07,2.59442110929697e-09,0.00184438043710174,5.18794139072594e-13
"WebD.3",0.0917153094910891,7.51582425685583e-09,1.3590384716698e-07,3.93873276410465e-17,1.40445794929436e-17,2.89244490443474e-18


==> LTRC project/LTRC/results-model-3/L1pvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.151227997090749,6.25293127085717e-14,3.10952440441301e-12,4.41436449508666e-06,1.20118300534938e-09,3.01146609534889e-14
"WebI.1",0.9935915499444,6.03558312443947e-15,1.6015206967154e-17,0.139241161523625,0.996162594049398,1.25322523716378e-15
"WebD.1",0.00678970751922447,0.00649233084872982,0.207541116941024,3.22079607173264e-17,3.39768341355138e-16,2.03865265468106e-18
"Exp.2",0.00689310852508307,4.98490086896093e-17,3.11868544013676e-15,1.90282721295971e-16,6.99547082214958e-14,2.93229625288338e-16
"WebI.2",0.999999988356207,0.000696921659762884,3.2555534444243e-17,4.35532134371797e-08,0.78358389953984,6.61758864648636e-16
"WebD.2",0.0619841224222298,0.000485023948526819,0.029464240624765,2.89244490443474e-18,6.06034585968659e-17,1.97795580444976e-18
"Exp.3",0.275151264627814,3.52456406302161e-14,1.00903222641117e-13,2.16561540130109e-18,4.48032805230194e-15,1.97795580444976e-18
"WebI.3",0.999999999999998,0.00523612597633849,8.57215450926701e-18,1.46003123784412e-12,0.00836578003403765,3.61232007337644e-18
"WebD.3",0.199654172441874,0.130800932828757,0.335757305902225,1.97795580444976e-18,8.70881129148362e-16,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/L1pvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.15206022961626,3.01667339060235e-18,9.68607399781237e-18,1.73243034393995e-12,9.59815407767103e-11,2.92730219139891e-18
"WebI.1",0.237484445511839,9.37733670004824e-18,9.0478714308665e-18,0.039607009430343,0.05137664287131,5.65760392594348e-18
"WebD.1",0.0267541758627673,0.221802866460168,0.908495216260194,2.89244490443474e-18,1.93576184160119e-17,1.97795580444976e-18
"Exp.2",0.0304183837368459,9.37733670004824e-18,5.3150140690932e-17,6.37380710217305e-18,2.1440667242438e-16,2.03865265468106e-18
"WebI.2",0.999999680429276,1.47405235030235e-06,1.0927600625835e-17,1.46802764328513e-06,0.599821522982369,5.27627628048625e-17
"WebD.2",0.021827478377472,0.834307208505588,0.969645312934223,1.97795580444976e-18,9.0478714308665e-18,1.97795580444976e-18
"Exp.3",0.161456101834154,7.58483361650516e-18,1.06141348144495e-17,4.22995676962574e-18,6.38211990341002e-18,1.97795580444976e-18
"WebI.3",0.999999996605622,6.76591587652072e-11,1.32338755100457e-17,3.56452983923429e-10,0.0129078981271555,1.97795580444976e-18
"WebD.3",0.38207619983864,0.857923870571506,0.826489134296734,1.97795580444976e-18,4.22995676962574e-18,1.97795580444976e-18


==> LTRC project/LTRC/results-model-3/Upvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0953226912448265,0.111270095437191,0.718811907591225,0.08800591649817,0.997408918484148,0.999992046663224
"WebI.1",0.000657128525442598,0.999999972489765,0.999999999994793,0.328934534066611,0.999322059032952,0.993821210114308
"WebD.1",0.658259548899287,0.999997002345075,0.999987998842317,0.20924611672341,0.999759035551641,0.99999831516552
"Exp.2",0.0633143107578767,0.933300075458805,0.985804937885749,0.0482719365970759,0.99991515474993,0.991762776964642
"WebI.2",6.00148905840075e-05,0.995756277386352,0.999999913754396,0.0516749058308407,0.759366909116219,0.999960179487593
"WebD.2",0.0500003090360066,0.999988882301285,0.999999588924122,0.0180158431091168,0.989451014137611,0.999931859273085
"Exp.3",0.0577163197184916,0.284114262735845,0.645447452888974,0.00221685651128917,0.989284311837759,0.742658295792267
"WebI.3",0.0143289345244517,0.999962483315331,0.999999540439938,0.330173049675212,0.310119986710146,0.830108538041147
"WebD.3",0.946336221119194,0.999999991857673,0.999999894938393,0.938232873123715,0.947243142355149,0.999999793282364


==> LTRC project/LTRC/results-model-3/Upvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.846266196464594,0.999999999999937,0.999999999996566,6.76007935494173e-06,0.999484523100612,0.894946160645004
"WebI.1",0.00634080029232949,0.999999999999995,1,0.240244692626886,0.000692515584370397,0.999999997389877
"WebD.1",0.993210292480776,0.995491484009143,0.822951553640344,0.425309201812649,0.999931526297128,0.999999961882727
"Exp.2",0.993821210114308,1,0.999999999999997,2.26482931699182e-05,0.773156210503018,0.967953898252784
"WebI.2",1.40624953102898e-08,0.999359027376532,1,0.0424042906784129,0.000119911271217534,0.999995142129783
"WebD.2",0.944880343627108,0.999520883373427,0.971703714826063,0.636231166910478,0.999571690325631,0.999999403009565
"Exp.3",0.735551601046044,0.999999999999946,0.999999999999885,1.2000903148906e-13,0.131371144556417,0.839390680155257
"WebI.3",1.53530962515464e-15,0.994606400895574,1,0.0280239421826488,0.00189453578113715,0.321877643387197
"WebD.3",0.830752422744571,0.863265001150414,0.644947792880306,0.129243026116767,0.989537058768068,0.999786302922944


==> LTRC project/LTRC/results-model-3/Upvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.855320653557604,1,1,0.00105046225395305,5.08793787853263e-05,0.555374552358584
"WebI.1",0.775855166835299,1,1,0.730872652560302,0.681976610842084,0.999999999999995
"WebD.1",0.975561929222891,0.788440401583471,0.10289443763293,0.0127599354788781,0.989494099304198,0.996979083608548
"Exp.2",0.970317107927577,1,1,8.06242892311243e-12,1.24479139914957e-10,0.566220063507061
"WebI.2",3.4460222373118e-07,0.999998550443634,1,0.002300629842009,1.35164270421513e-08,0.999999997787943
"WebD.2",0.971133062217587,0.157277541660852,0.0303546870657771,0.112505323527462,0.86334402607547,0.999532498605765
"Exp.3",0.84032626095671,1,1,4.25712396516004e-17,3.92400826433916e-17,0.202198602014151
"WebI.3",3.32009249338201e-09,0.999999999936777,1,8.40948690584362e-06,1.08324745741986e-11,0.60902745773825
"WebD.3",0.580177454060901,0.14755672702566,0.175279594714127,0.00155252111131639,0.883979344565824,0.880527181709771


==> LTRC/TV-pred-jump-1/Jump1_binary_100.csv <==
"","V1","V2","V3"
"Exp.0",5.36663411430958e-14,1,1
"Web.0",9.42524993307776e-15,4.72514574429135e-54,2.74804973148996e-30
"Gom.0",2.40550101748041e-06,1.30987447162424e-68,2.49248213369766e-53
"Exp.1",7.11833302891256e-09,1,1
"Web.1",1.88585535870955e-12,1.9361069253649e-37,5.22765985510293e-15
"Gom.1",0.000646364673863319,5.97599066127529e-54,2.83314936726759e-42
"Exp.2",3.97906321900287e-06,1,1
"Web.2",3.0436860470209e-12,2.85858795107042e-12,0.00227391909324472
"Gom.2",3.79812391974797e-07,9.86102593090944e-05,0.286327841829806


==> LTRC/TV-pred-jump-1/Jump1_binary_300.csv <==
"","V1","V2","V3"
"Exp.0",3.2480492606983e-15,1,1
"Web.0",0.0128994694094144,1.06311268642287e-83,2.87529958397942e-83
"Gom.0",0.0132896214424507,8.36155586766529e-84,1.23517429202201e-83
"Exp.1",2.69092387703411e-16,1,1
"Web.1",1.1597748263359e-05,4.16656580064086e-83,3.31919026178581e-82
"Gom.1",0.0112358389361923,6.34262530115525e-84,2.74084845362417e-83
"Exp.2",3.41933843793753e-09,1,1
"Web.2",6.48209841393622e-05,1.48658251329703e-69,2.31934488980564e-64
"Gom.2",0.000942345390974172,3.18385261641072e-82,1.52975157086814e-76


==> LTRC/TV-pred-jump-1/Jump1_binary_500.csv <==
"","V1","V2","V3"
"Exp.0",0.021700051242939,1,1
"Web.0",0.0802620174682718,6.34262530115525e-84,6.34262530115525e-84
"Gom.0",0.964826363186632,6.38085794672907e-84,6.38085794672907e-84
"Exp.1",0.00161445976477226,1,1
"Web.1",0.0100549016074204,6.34262530115525e-84,6.34262530115525e-84
"Gom.1",0.637449276940918,6.34262530115525e-84,6.34262530115525e-84
"Exp.2",1.62784925494344e-07,1,1
"Web.2",0.000267654770834579,4.55752368793582e-83,4.98505892831262e-83
"Gom.2",5.5221432602779e-07,6.89930861529762e-84,7.28264334240379e-84


==> LTRC/TV-pred-jump-1/Jump1_continuous_100.csv <==
"","V1","V2","V3"
"Exp.0",7.86130758633221e-13,1,1
"Web.0",1.92081374257581e-07,0.99999992392274,1
"Gom.0",0.0177838177356378,0.000290758928942985,0.00491310052769958
"Exp.1",1.25094125124259e-16,1,1
"Web.1",1.22003329257979e-08,0.999999999999715,1
"Gom.1",0.227015039108011,0.998390542333097,0.995029347425431
"Exp.2",2.88764555918557e-06,1,1
"Web.2",6.70036605313146e-14,1,1
"Gom.2",0.12269186395425,1,1


==> LTRC/TV-pred-jump-1/Jump1_continuous_300.csv <==
"","V1","V2","V3"
"Exp.0",9.46929065154122e-13,1,1
"Web.0",0.823930341653234,2.07687832518267e-21,1.0898833920525e-15
"Gom.0",0.999750961675012,1.33851539399999e-47,1.53146779250888e-47
"Exp.1",1.61336403268176e-26,1,1
"Web.1",0.978194187995073,6.7461356131132e-10,1.30283849309086e-09
"Gom.1",0.99219231188706,2.19233507085238e-43,8.33603762559559e-37
"Exp.2",5.89840833395074e-19,1,1
"Web.2",0.121789769847865,1,0.999999999999989
"Gom.2",0.977776120858977,0.0922439983067327,4.90626205542917e-05


==> LTRC/TV-pred-jump-1/Jump1_continuous_500.csv <==
"","V1","V2","V3"
"Exp.0",4.97429053315573e-11,1,1
"Web.0",0.999725529535205,2.4916691397501e-25,1.75284111732029e-26
"Gom.0",0.999999807045539,3.32436021020503e-52,4.59527261951651e-58
"Exp.1",9.80305659247214e-14,1,1
"Web.1",0.999993750404287,1.31999671538427e-15,5.56121586768613e-19
"Gom.1",0.999993020616145,1.35337893108263e-38,2.23624346467017e-42
"Exp.2",3.11780653812576e-11,1,1
"Web.2",0.800831172301558,0.999974846921035,0.993783187181665
"Gom.2",0.879425770480265,1.57913213368381e-19,6.98243455853859e-11


==> LTRC/TV-pred-jump-3/Jump3_binary_100.csv <==
"","V1","V2","V3"
"Exp.0",2.03604677272657e-14,1,1
"Web.0",8.16535161466811e-18,1.129233624603e-74,2.69767075271278e-41
"Gom.0",1.09461652624355e-11,6.97234071695449e-79,6.34939671086506e-61
"Exp.1",7.90908683743593e-12,1,1
"Web.1",1.93109679164763e-15,1.00242441127635e-57,8.02683330540931e-29
"Gom.1",3.23009499321829e-17,1.04287379695086e-67,3.12137800441982e-40
"Exp.2",7.20185437416104e-11,1,1
"Web.2",4.74270010804754e-13,1.15420986262192e-27,5.47341513813509e-08
"Gom.2",4.40109375468469e-14,2.33621109154604e-18,0.0030119884888493


==> LTRC/TV-pred-jump-3/Jump3_binary_300.csv <==
"","V1","V2","V3"
"Exp.0",2.77981300367985e-13,1,1
"Web.0",0.00159078996136972,6.41932044167383e-84,6.45801416410775e-84
"Gom.0",0.0461299384250369,6.34262530115524e-84,6.65500000238871e-84
"Exp.1",4.1782054710808e-14,1,1
"Web.1",3.8099651676669e-05,6.38085794672907e-84,8.21225651588585e-84
"Gom.1",0.0142824049759431,6.34262530115524e-84,6.45801416410775e-84
"Exp.2",5.88194506065055e-22,1,1
"Web.2",1.11106375666665e-10,1.85456453205018e-81,2.25181687247173e-73
"Gom.2",8.77223279491502e-06,8.82589233677886e-84,3.94823826805401e-83


==> LTRC/TV-pred-jump-3/Jump3_binary_500.csv <==
"","V1","V2","V3"
"Exp.0",0.00873212072104006,1,1
"Web.0",0.966851655491502,6.34262530115524e-84,6.34262530115524e-84
"Gom.0",0.62040560200504,6.34262530115524e-84,6.34262530115524e-84
"Exp.1",4.20210752422812e-07,1,1
"Web.1",0.0267589390246847,6.34262530115524e-84,6.38085794672907e-84
"Gom.1",0.256488528387499,6.34262530115524e-84,6.38085794672907e-84
"Exp.2",4.03855380539098e-12,1,1
"Web.2",1.72957239148489e-14,8.93252138871337e-84,1.21333660814571e-82
"Gom.2",0.000140295224075079,7.0247968314931e-84,7.21986317256875e-83


==> LTRC/TV-pred-jump-3/Jump3_continuous_100.csv <==
"","V1","V2","V3"
"Exp.0",7.53385593784903e-19,1,1
"Web.0",1.401465558874e-07,0.0178696817282038,0.979609012900121
"Gom.0",4.79495324479235e-07,1.11138191644467e-16,0.00163867254135112
"Exp.1",7.79407715682316e-17,1,1
"Web.1",1.58115582710168e-10,0.992944470456946,0.999999999996371
"Gom.1",3.75716114416281e-08,0.135400667048865,0.998765341520793
"Exp.2",2.89220424609298e-13,1,1
"Web.2",7.33010428666128e-19,0.999999999999993,1
"Gom.2",8.32420961557433e-17,1,1


==> LTRC/TV-pred-jump-3/Jump3_continuous_300.csv <==
"","V1","V2","V3"
"Exp.0",7.05723374192513e-16,1,1
"Web.0",0.626119863429181,9.48294954345276e-34,7.41909196802841e-32
"Gom.0",0.361401413463219,1.24971685118041e-65,2.60789319670936e-65
"Exp.1",6.94290462880209e-23,1,1
"Web.1",0.494516832226093,1.81984166766399e-24,2.63506448785988e-19
"Gom.1",0.824212479596209,2.46901996920966e-49,2.20430577519732e-48
"Exp.2",1.26641456468764e-15,1,1
"Web.2",0.301992078796019,0.568954828882438,0.543175002965823
"Gom.2",0.837312944207234,4.59312118015037e-08,3.54320938258437e-09


==> LTRC/TV-pred-jump-3/Jump3_continuous_500.csv <==
"","V1","V2","V3"
"Exp.0",4.22391194806659e-09,1,1
"Web.0",0.98631132012781,1.65247413240026e-45,7.89867500585689e-47
"Gom.0",0.902783760454374,8.9876535862779e-58,1.05350496221201e-55
"Exp.1",8.72034310349555e-08,1,1
"Web.1",0.999782026323963,1.03532224473863e-32,1.07442170424221e-35
"Gom.1",0.999975731200918,1.30733620689767e-62,6.00434523191864e-65
"Exp.2",1.4758648103752e-08,1,1
"Web.2",0.949580641815068,3.16332584485185e-06,3.28854896219416e-05
"Gom.2",0.954494057391928,4.72609462188068e-25,8.40998211791264e-26


==> LTRC/results-model-1/BSpvalue-H-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.000791888927286659,0.052860200643863,0.894946160645004,3.26757587449579e-10,2.07779323836449e-17,1.37690356323129e-17
"WebI.1",0.00242966195184732,6.96900010406678e-18,1.28535450939173e-09,0.0956788263555115,2.55022961793916e-17,0.449051081892553
"WebD.1",0.00874077190587815,0.0492555459379679,0.552656356416479,1.35288978175008e-11,2.49137201686457e-15,7.04271825128433e-17
"Log.1",0.00523058375371564,3.30126262016501e-18,1.32159149366318e-11,0.00178089695355258,1.0248336649478e-17,8.61883619383479e-05
"Bath.1",0.0647075959447491,0.00234182804107443,0.149948349405055,3.83256141744393e-11,6.99715712911402e-16,1.26032252036535e-17
"Exp.2",0.00453809013022193,0.062365875583224,0.723446577232386,1.88654306162817e-13,3.20357245423255e-18,2.59521841849579e-18
"WebI.2",0.00691148568414271,5.57081524119914e-13,5.47288508489385e-07,0.00194792649113296,5.05162570380691e-15,8.60172431885646e-10
"WebD.2",0.0142677897548372,0.0636423866383899,0.450064315016145,4.41224488103502e-15,1.18088332184773e-16,2.30037766451422e-18
"Log.2",0.00904064858146292,4.72967060542868e-18,1.13274679411333e-09,0.00793296978672188,6.7584305292387e-14,3.19884683729362e-06
"Bath.2",2.5526192061568e-07,0.00087226350374476,0.930130078590439,3.77892064924843e-16,3.72531955564589e-17,1.08728640227069e-17
"Exp.3",0.177332343546559,0.0280672858108427,0.137489497384641,1.66318245814574e-16,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.0557691198279019,1.39954577384148e-15,1.39113115184666e-08,5.78376794810848e-06,2.17274924765924e-15,5.29187897952308e-16
"WebD.3",0.377900078415227,0.388334786085445,0.586415412303348,1.25039274269442e-16,1.0248336649478e-17,2.23199271195404e-18
"Log.3",0.0997713079096168,3.01667339060235e-18,1.70391554654317e-13,1.21256792392358e-10,2.3767010874826e-12,1.4251845604078e-13
"Bath.3",0.000543161210465584,0.0224141218980177,0.937634124416776,2.54583767869436e-16,4.30761799887357e-17,2.16561540130109e-18


==> LTRC/results-model-1/BSpvalue-H-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.789121886808927,0.162292371630909,0.01716012035682,4.13844718083672e-12,2.59521841849579e-18,1.97795580444976e-18
"WebI.1",1.6812684832029e-05,1.97795580444976e-18,1.50411049001668e-17,0.0194750313205545,2.1018414196746e-07,0.000640972623467807
"WebD.1",0.11737683308385,0.0267650684945926,0.208062068326675,1.25322523716378e-15,4.06464780497931e-17,2.37083014903151e-18
"Log.1",8.61075986455556e-11,2.03865265468106e-18,2.16561540130109e-18,1.41856385692501e-05,0.000140295224075079,5.87582723870487e-06
"Bath.1",0.15354986794348,4.19278635532662e-08,1.60064258743036e-05,9.66294205768033e-17,2.03865265468106e-18,2.67457592682664e-18
"Exp.2",0.0289597276074087,0.0451920565823111,0.118788533962147,6.25831856827505e-16,5.82883468386209e-18,1.97795580444976e-18
"WebI.2",4.30552368306479e-07,2.10118755398272e-18,3.36308045542294e-15,9.38694269222816e-06,1.4187755180062e-08,5.63633365293237e-14
"WebD.2",0.0121265819156534,0.855592146561098,0.978838538283278,5.1731435607699e-18,2.62585059090934e-17,1.97795580444976e-18
"Log.2",5.17109132671756e-14,1.97795580444976e-18,3.30126262016501e-18,9.82833330907336e-07,6.8497556436782e-08,7.04271825128433e-17
"Bath.2",0.0293175248285109,4.09861839128623e-09,1.43568580363816e-07,4.32376054073254e-18,2.03865265468106e-18,1.84776559665777e-17
"Exp.3",0.0154757319484718,0.0251076148845709,0.0925069560338821,8.13311226761063e-17,3.30126262016501e-18,1.97795580444976e-18
"WebI.3",1.63394126012807e-05,2.16561540130109e-18,1.7112024427227e-16,1.59618228876723e-08,1.28535450939173e-09,3.01667339060235e-18
"WebD.3",0.0583312750845772,0.671935172656644,0.864765493246592,1.97795580444976e-18,3.10873681826516e-18,1.97795580444976e-18
"Log.3",5.20951861937677e-11,1.97795580444976e-18,1.97795580444976e-18,1.41691399508254e-10,3.11787368174129e-11,2.16561540130109e-18
"Bath.3",0.256488528387499,0.000102947477101826,0.00156212851019891,8.13311226761063e-17,4.72967060542868e-18,4.19625373006322e-18


==> LTRC/results-model-1/BSpvalue-H-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.537257788019049,0.00387257104748109,5.51577859912343e-06,4.45918613579114e-14,5.49133922958219e-18,2.10118755398272e-18
"WebI.1",0.000103359594873457,1.97795580444976e-18,3.41396094398295e-17,0.00831486962204482,0.0211614617167224,6.00881229735595e-05
"WebD.1",0.0109970324255345,0.138246833256108,0.421638455746163,2.17274924765924e-15,1.691909311593e-17,2.10118755398272e-18
"Log.1",1.20878026570766e-14,1.97795580444976e-18,1.41807977725174e-17,4.28404237553245e-07,0.0105721800657781,1.69150708924979e-07
"Bath.1",0.667514959331968,3.34085406330672e-09,1.24598342047756e-06,1.69177307592529e-10,1.52020609325058e-15,2.08780576371914e-16
"Exp.2",0.223406484807336,0.000784687137457219,0.00154480610772867,2.16561540130109e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.2",0.000549501238793869,1.97795580444976e-18,2.37083014903151e-18,3.3494012550557e-05,6.17959693622552e-05,5.59049943619366e-17
"WebD.2",0.0100231573436485,0.0566710168005575,0.275404144611435,3.12829692646605e-17,3.01667339060235e-18,1.97795580444976e-18
"Log.2",9.53996677568118e-11,1.97795580444976e-18,2.03865265468106e-18,5.56899022396313e-07,0.153991530100374,5.32989847684887e-18
"Bath.2",0.455518032668878,9.55108118418748e-09,3.55258134228051e-09,8.04243791152952e-16,4.72967060542868e-18,1.97795580444976e-18
"Exp.3",0.0220970272387087,9.23113859673858e-05,0.00244441586776067,2.16561540130109e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.0470549852219675,1.97795580444976e-18,2.16561540130109e-18,1.48123263168383e-10,6.5977639637099e-08,2.67457592682664e-18
"WebD.3",0.0134011426209469,0.0269785338205936,0.123636933995261,1.97795580444976e-18,2.51818613052865e-18,1.97795580444976e-18
"Log.3",7.70855276171862e-09,1.97795580444976e-18,2.10118755398272e-18,3.25810011283876e-14,0.000521907696276565,3.61232007337644e-18
"Bath.3",0.160781416423978,6.47515473713816e-08,1.20462744470029e-06,4.19625373006322e-18,2.30037766451422e-18,2.03865265468106e-18


==> LTRC/results-model-1/BSpvalue-H-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.552516749421658,0.000108687382453129,3.5488856109089e-05,1.12199315969822e-15,5.32989847684887e-18,1.97795580444976e-18
"WebI.1",0.000120797592154119,1.97795580444976e-18,2.16561540130109e-18,0.00887661780366039,0.567572425884811,5.07398948753867e-05
"WebD.1",0.687025600642502,0.215028080851479,0.072678263921525,1.42471701797187e-12,3.95227125562855e-18,6.18678360235065e-18
"Log.1",2.58303606529718e-15,1.97795580444976e-18,3.83520333575794e-17,6.2666954011935e-05,0.334299553486134,7.73357425179111e-10
"Bath.1",0.521257977130842,3.27079334578977e-08,1.91272214204257e-09,1.90984629698857e-12,4.60006805140516e-16,4.97948222686716e-17
"Exp.2",0.0838295864042887,1.20462744470029e-06,1.85955684783602e-05,1.97795580444976e-18,2.37083014903151e-18,1.97795580444976e-18
"WebI.2",0.000333267043662364,1.97795580444976e-18,2.03865265468106e-18,5.34375041351955e-06,0.0213367040959975,5.49176985686481e-14
"WebD.2",0.542209602654253,0.262919387034731,0.328064827343356,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"Log.2",1.22062324646041e-10,1.97795580444976e-18,2.03865265468106e-18,8.86529009232751e-11,0.179751226096605,3.51478374521588e-17
"Bath.2",0.0282911171609295,4.56180001863574e-13,2.68494177992714e-10,4.87315819910272e-18,3.20357245423255e-18,2.30037766451422e-18
"Exp.3",0.00889456841408664,2.0639449987806e-05,0.00577751776157139,6.09673385777103e-17,2.85064110380858e-16,1.97795580444976e-18
"WebI.3",0.39175452900592,1.97795580444976e-18,1.97795580444976e-18,7.88881042585137e-13,2.67436632052644e-06,1.97795580444976e-18
"WebD.3",0.0117250591359583,0.000713715084254213,0.0084720931306525,2.16561540130109e-18,2.67457592682664e-18,2.03865265468106e-18
"Log.3",4.10684402690203e-07,1.97795580444976e-18,1.97795580444976e-18,1.03254239643759e-15,0.00982660778147217,2.10118755398272e-18
"Bath.3",0.243979790964998,3.33410403669808e-08,1.8615846760955e-06,3.20357245423255e-18,1.26032252036535e-17,1.97795580444976e-18


==> LTRC/results-model-1/BSpvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.338988496647004,0.00612569231990712,0.00203477048734832,2.09482771791453e-05,3.01146609534889e-14,1.74882896911961e-11
"WebI.1",0.0464162780407859,1.97795580444976e-18,2.51818613052865e-18,0.384328179163706,0.00133500835734304,0.461888691716137
"WebD.1",0.117239729528992,0.999260394315751,0.998821807175979,5.36917264913611e-05,7.90007721587508e-10,1.68534200089501e-14
"Log.1",0.020580650153474,1.97795580444976e-18,1.97795580444976e-18,0.00745747995435975,1.82753625995864e-05,0.00515075400596917
"Bath.1",0.015866769870036,0.0128819006394787,0.227279646898344,2.72005173958707e-09,2.77899488156846e-11,1.9239595800383e-14
"Exp.2",0.000128897957013866,0.00572122799137597,0.499314153760904,3.11787368174129e-11,4.06757901171797e-15,7.04271825128433e-17
"WebI.2",0.00100268685641526,2.16561540130109e-18,6.96900010406678e-18,0.00138096918519215,0.00170721227977148,5.89443682017319e-08
"WebD.2",0.243565389660601,0.954150072319123,0.98723185670399,4.41224488103502e-15,4.69916378659021e-17,2.84054551695114e-18
"Log.2",0.886271936689483,2.44341181663135e-18,1.97795580444976e-18,0.0869375150186852,0.00152765903082066,4.59560062249685e-07
"Bath.2",0.116269252760567,0.000935548135360938,0.142850522520192,2.56040816544614e-15,9.38958941499463e-17,3.03841884959742e-17
"Exp.3",1.31691518008554e-05,0.00375547964936153,0.87776225033876,4.82186172061519e-14,3.95868866828963e-15,2.67457592682664e-18
"WebI.3",0.0070054218539094,1.97795580444976e-18,2.44341181663135e-18,0.00132000154332012,2.63100113841713e-06,2.93340746272596e-14
"WebD.3",0.027256332875924,0.999996695774075,0.99999997140888,6.61758864648636e-16,7.90248365685855e-17,1.97795580444976e-18
"Log.3",0.722379624924748,1.97795580444976e-18,2.92730219139891e-18,0.00226746262094633,0.0658149658029555,4.49697296477855e-11
"Bath.3",0.0638074834711303,0.397588665458711,0.920941414835127,8.20280175280799e-15,1.10106712326474e-14,1.97795580444976e-18


==> LTRC/results-model-1/BSpvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",8.22381947933333e-06,1.18088332184773e-16,8.97949241693353e-14,1.01001973031717e-12,7.6896939302702e-12,3.41396094398295e-17
"WebI.1",0.979023064524528,1.97795580444976e-18,1.97795580444976e-18,0.67069198364469,0.135234506753408,0.000305942557628956
"WebD.1",0.000808517847180421,8.2892554135406e-13,1.31015228214659e-07,7.33385084427703e-12,7.82176239986153e-16,2.84054551695114e-18
"Log.1",1.24007513919424e-07,1.97795580444976e-18,2.03865265468106e-18,1.20011576825901e-05,0.895570256059748,5.26391072206471e-08
"Bath.1",0.00051561288390034,6.63114741668858e-13,7.40506888048127e-11,5.27357490955534e-11,2.78321057753127e-14,1.15347325438348e-15
"Exp.2",0.00554466999401043,1.21906535842864e-15,8.25537433024604e-12,1.77707747852897e-14,1.86361200368945e-16,2.16561540130109e-18
"WebI.2",0.794416741830681,1.97795580444976e-18,2.03865265468106e-18,2.94928229612945e-06,1.36400974317436e-08,4.45918613579114e-14
"WebD.2",0.0437940430005974,3.16056016194746e-05,0.000509334139877628,1.39954577384148e-15,5.1731435607699e-18,2.03865265468106e-18
"Log.2",2.16433928010616e-05,1.97795580444976e-18,1.97795580444976e-18,2.67436632052644e-06,0.00201273612205949,9.12386318243274e-17
"Bath.2",9.55184063105158e-05,5.93677068731954e-14,8.47431351144579e-09,6.6481112577341e-17,2.40571634141991e-16,3.94828224219069e-17
"Exp.3",1.1226371120203e-06,3.34464327182956e-14,2.18099175852278e-08,3.22079607173264e-17,2.40537411177589e-17,1.97795580444976e-18
"WebI.3",0.979595347609231,1.97795580444976e-18,1.97795580444976e-18,1.9446807417756e-05,2.8045632022504e-08,1.95945248755563e-17
"WebD.3",0.0944372555445691,1.69150708924979e-07,0.000445049616528449,1.90280086716926e-17,6.56640758797724e-18,1.97795580444976e-18
"Log.3",0.0175523418271154,1.97795580444976e-18,1.97795580444976e-18,1.05488506291753e-08,9.73849692889464e-12,3.50554794479381e-18
"Bath.3",0.0254462987227112,2.8006250298361e-07,2.42873762030207e-05,2.37654389815514e-14,1.29209144288827e-14,2.10118755398272e-18


==> LTRC/results-model-1/BSpvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.000496237659093902,1.79430119136461e-17,3.41396094398295e-17,3.11787368174129e-11,4.18300099392741e-09,2.03865265468106e-18
"WebI.1",0.787316768812212,1.97795580444976e-18,1.97795580444976e-18,0.188907244144047,0.674415833497544,2.76315848825924e-06
"WebD.1",1.20792062542269e-05,1.97795580444976e-18,5.16907863914975e-13,1.21906535842864e-15,4.02469755198329e-13,4.32376054073254e-18
"Log.1",0.018446994865627,1.97795580444976e-18,1.97795580444976e-18,0.00450851599085707,0.227279646898344,4.78879950294866e-08
"Bath.1",0.00252811140954011,2.71567945622647e-11,1.48878993457037e-09,8.24362926070076e-10,4.8150531129756e-11,6.25831856827505e-16
"Exp.2",0.215391515109278,6.56640758797724e-18,1.04379099051265e-14,1.2866445246739e-16,1.14757126535097e-16,2.03865265468106e-18
"WebI.2",0.796153785441535,1.97795580444976e-18,1.97795580444976e-18,1.41856385692501e-05,1.14633866603735e-05,8.04243791152952e-16
"WebD.2",0.000435304398847567,1.19282371750275e-14,1.10903598817857e-10,1.59528596959819e-17,1.11518591963681e-16,1.97795580444976e-18
"Log.2",0.644552777739547,1.97795580444976e-18,1.97795580444976e-18,1.12892834815168e-05,1.05488506291753e-08,7.46039960088728e-17
"Bath.2",0.0956083493703854,1.01918570383358e-09,2.03584088254731e-09,5.63633365293237e-14,1.21906535842864e-15,1.97795580444976e-18
"Exp.3",0.290155960053099,2.59521841849579e-18,1.84776559665777e-17,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.498946682535754,1.97795580444976e-18,1.97795580444976e-18,9.06652419364372e-11,1.12892834815168e-05,8.08515499872888e-18
"WebD.3",0.0777082222807957,3.4147685257412e-12,8.14232713798009e-09,2.16561540130109e-18,2.10118755398272e-18,1.97795580444976e-18
"Log.3",0.0404520286221865,1.97795580444976e-18,1.97795580444976e-18,4.12689991317363e-13,1.4251845604078e-13,3.61232007337644e-18
"Bath.3",0.0836601434078482,1.0751393660265e-13,2.3767010874826e-12,1.52695074483351e-16,2.86623496371883e-17,2.44341181663135e-18


==> LTRC/results-model-1/BSpvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.156141803686029,2.10118755398272e-18,4.07245952800632e-18,3.55109410603664e-15,2.43501856807349e-12,2.03865265468106e-18
"WebI.1",0.99403842129102,1.97795580444976e-18,1.97795580444976e-18,0.0805894885144928,0.0524905748370709,2.38461440794226e-06
"WebD.1",0.602023167808737,2.75632787583799e-18,6.25831856827505e-16,4.94907878754363e-14,1.43867916216012e-15,6.43548448036778e-16
"Log.1",0.00239923484336442,1.97795580444976e-18,1.97795580444976e-18,0.0167265034386192,0.32930801635531,2.13903669960509e-08
"Bath.1",0.182532299509585,1.93143548999231e-10,1.97447809526739e-10,2.61012341172341e-09,1.08453350614039e-10,7.3981518932116e-16
"Exp.2",0.18331047937705,1.74236342828486e-17,2.35875137386847e-15,5.02094027375835e-18,1.91732944521153e-16,1.97795580444976e-18
"WebI.2",0.957965129988971,1.97795580444976e-18,1.97795580444976e-18,6.51020197922523e-07,0.000757343935841142,4.17941590372961e-15
"WebD.2",0.0140568552765013,2.13957997009844e-17,6.44023089648538e-15,2.51818613052865e-18,6.76474901903243e-18,1.97795580444976e-18
"Log.2",0.0440395896210381,1.97795580444976e-18,1.97795580444976e-18,2.15620761034375e-10,3.64066029038953e-06,9.12386318243274e-17
"Bath.2",0.285132977156422,3.47290860677153e-16,4.9168500699501e-15,2.55022961793916e-17,2.20317833017749e-17,3.83520333575794e-17
"Exp.3",0.92137881788763,6.99715712911402e-16,5.14577623126296e-16,6.61758864648636e-16,3.9482822421907e-17,1.97795580444976e-18
"WebI.3",0.961654170958371,1.97795580444976e-18,1.97795580444976e-18,2.81554679934942e-12,2.56116106650191e-07,2.10118755398272e-18
"WebD.3",0.208243267478162,2.25444000032618e-14,2.43142074784675e-13,2.30037766451422e-18,2.75632787583799e-18,2.23199271195404e-18
"Log.3",0.433187812340706,1.97795580444976e-18,1.97795580444976e-18,6.80476650076914e-16,8.88978962657697e-15,3.10873681826516e-18
"Bath.3",0.242065528113806,4.29643196965769e-11,4.63089948992827e-09,1.691909311593e-17,1.33690736567495e-17,1.97795580444976e-18


==> LTRC/results-model-1/L1pvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0821308370057587,0.00939561526411551,0.176614478043156,0.00289665937462912,1.48699372674429e-08,9.92834928394556e-09
"WebI.1",0.0132747179500763,8.86675509734224e-17,1.43654972435396e-16,0.347346712370268,0.294939685868146,0.859291936915058
"WebD.1",0.118311255079203,0.993555677982241,0.999504533443916,0.014442391020671,8.80762813446753e-07,4.07935210990463e-12
"Log.1",0.072531144660185,9.94400607352676e-18,1.32338755100457e-17,0.00356905056598152,0.0254994481289363,0.254950666527409
"Bath.1",0.031776715111331,0.082943918716416,0.492822948675668,0.00107494412468407,3.90053779661835e-09,1.74279135680475e-07
"Exp.2",0.0278400177649513,0.0171358338171937,0.145487318733625,2.51844008926521e-10,2.89339697668565e-11,4.06464780497931e-17
"WebI.2",0.0102843971212835,3.22470991980779e-17,7.46854205374547e-17,0.0333160674949415,0.00520347360458753,8.57667410137499e-06
"WebD.2",0.708058037326761,0.900466513574048,0.852872294655952,7.36748208953304e-15,1.88585235192947e-16,1.26032252036535e-17
"Log.2",0.935495374312003,1.45591619867324e-17,1.36618463169522e-17,0.109498202382313,0.430044986528101,0.00207906074274992
"Bath.2",0.101030632706589,0.139007008147069,0.656573141010415,1.25859818992807e-09,4.15978163906286e-12,1.69714439795166e-15
"Exp.3",0.0147867450730168,0.0193128476282098,0.449245122932285,2.55763311025802e-13,3.56538486441252e-12,1.00149078368622e-17
"WebI.3",0.00270368392696595,2.89244490443474e-18,9.26737873039242e-18,0.0251076148845709,0.00578458441643459,1.88680174149528e-12
"WebD.3",0.149393511403018,0.999970704693269,0.999992241645766,5.27627628048625e-17,4.77258509873924e-16,6.18627961004527e-18
"Log.3",0.910769171975265,5.58096557939915e-18,1.08197602415168e-17,0.0224141218980177,0.59988367005887,2.44614340969354e-10
"Bath.3",0.0316777227068067,0.218700506371604,0.890580509009802,2.03599977976767e-13,3.59195036173744e-12,8.31403949310873e-18


==> LTRC/results-model-1/L1pvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",6.438925116445e-05,2.09645319044569e-15,3.08961136209994e-13,2.97503412417722e-11,4.97500980440315e-09,9.24117729817083e-16
"WebI.1",0.598427339284813,1.97795580444976e-18,1.97795580444976e-18,0.855734876231442,0.928933505205765,0.00086210704138166
"WebD.1",0.00365602736378967,3.12829205209755e-10,1.31088151059769e-05,1.79686262376226e-09,2.86883559842751e-13,6.4590651248346e-17
"Log.1",2.82444928709833e-06,1.97795580444976e-18,2.89244490443474e-18,0.00587636180123504,0.990789188998866,4.59560062249685e-07
"Bath.1",0.663372764179296,0.00109994810935653,0.00060760515362947,4.35532134371797e-08,5.71032251084761e-13,1.42471701797187e-12
"Exp.2",0.0348148973776726,8.0993019383142e-14,5.48985704941582e-12,1.29209144288827e-14,1.53135120946256e-14,3.83558525736846e-18
"WebI.2",0.216034164159277,1.97795580444976e-18,1.97795580444976e-18,2.0639449987806e-05,6.8702021169232e-06,1.46207170589462e-13
"WebD.2",0.0165840630893265,0.00387257104748109,0.0213367040959975,7.60705334266828e-16,1.24028787073067e-15,1.97795580444976e-18
"Log.2",0.00120344842964736,1.97795580444976e-18,2.89244490443474e-18,0.000166681172744979,0.00844477515675606,4.56489909070307e-17
"Bath.2",0.681285221071136,0.12223774966124,0.304929377204634,2.77122748892812e-16,2.39735402320999e-14,3.72531955564589e-17
"Exp.3",0.000775473338238217,4.79581180443191e-13,3.39860116900012e-08,2.13957997009844e-17,9.36905367896699e-16,1.97795580444976e-18
"WebI.3",0.929203395653391,1.97795580444976e-18,2.03865265468106e-18,8.98186410864315e-05,2.06427129433844e-07,6.96900010406678e-18
"WebD.3",0.39097254226175,0.00555526839089949,0.0320461017472165,2.51818613052865e-18,4.36176610992448e-16,1.97795580444976e-18
"Log.3",0.0282893695888817,1.97795580444976e-18,1.97795580444976e-18,6.8497556436782e-08,3.51088785219302e-10,2.59521841849579e-18
"Bath.3",0.410907847356665,0.177954042164368,0.268558230720707,5.59645137641375e-16,1.180708325092e-15,2.92730219139891e-18


==> LTRC/results-model-1/L1pvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.00244441586776067,1.84301098704664e-15,2.26414389775019e-12,2.56116106650191e-07,4.80143524520634e-06,1.18806938574e-17
"WebI.1",0.786975903412033,1.97795580444976e-18,1.97795580444976e-18,0.765519666806576,0.695266893744842,1.52029957376311e-09
"WebD.1",0.000187594870996025,3.43344529475266e-14,5.14822233730994e-10,6.41715857076168e-14,5.90952369727356e-12,7.67830537790649e-17
"Log.1",0.163138187581314,1.97795580444976e-18,1.97795580444976e-18,0.121503864525371,0.192224889005779,4.19946755778966e-11
"Bath.1",0.914646987005563,0.0227833083540888,0.00312240728534143,1.05200236633528e-06,8.0174887047514e-09,2.69027199153022e-13
"Exp.2",0.289473671058127,6.79647407150306e-15,4.25846991103078e-15,2.0012047642893e-15,1.22121048672534e-14,2.03865265468106e-18
"WebI.2",0.650344196486763,1.97795580444976e-18,4.22995676962574e-18,7.30431444843036e-05,4.79999441613951e-05,4.86539045717478e-16
"WebD.2",0.0111741735702135,1.51445240676193e-10,1.02842382014513e-08,6.6481112577341e-17,1.84871591509667e-16,2.75632787583799e-18
"Log.2",0.574322060672575,1.97795580444976e-18,1.97795580444976e-18,8.16493520772475e-06,6.44437528066107e-05,2.86623496371883e-17
"Bath.2",0.581787539751602,0.0330579145503307,0.00118089794494239,7.30351714991605e-14,3.8473353656003e-14,2.10118755398272e-18
"Exp.3",0.37340373885362,3.95868866828963e-15,1.5558812387127e-13,4.87315819910272e-18,9.33735346652533e-18,1.97795580444976e-18
"WebI.3",0.110792472339996,1.97795580444976e-18,1.97795580444976e-18,2.9713108630311e-08,0.000794001640618851,3.40189204707724e-18
"WebD.3",0.330681772676561,1.42766692485922e-09,8.3079733435057e-08,2.10118755398272e-18,7.00709314523402e-18,1.97795580444976e-18
"Log.3",0.149948349405055,1.97795580444976e-18,1.97795580444976e-18,4.12689991317363e-13,7.30403099570474e-14,4.19625373006322e-18
"Bath.3",0.566137190555623,0.00101469708491443,0.00224193498951161,3.41396094398295e-17,8.72119710972696e-17,2.92730219139891e-18


==> LTRC/results-model-1/L1pvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.157277541660852,5.32989847684887e-18,4.69916378659021e-17,5.64521352932459e-11,7.4546541275176e-10,3.20357245423255e-18
"WebI.1",0.927321736078475,1.97795580444976e-18,1.97795580444976e-18,0.110792472339996,0.435002327534637,1.44955636578274e-06
"WebD.1",0.238152211812962,3.18487289393617e-15,4.23600743206083e-14,3.58311318619455e-12,6.17817367929309e-13,8.50234515349059e-16
"Log.1",0.0611094195505597,1.97795580444976e-18,1.97795580444976e-18,0.143627763440144,0.900356393714838,7.07844558104795e-11
"Bath.1",0.821560922903156,0.110143973666452,0.0373404463881469,1.88753052078715e-05,1.01893275194423e-07,2.10593487164759e-11
"Exp.2",0.392293312065741,6.61758864648636e-16,1.05309441452944e-16,7.67830537790649e-17,3.1023003202566e-16,2.10118755398272e-18
"WebI.2",0.560803013473955,1.97795580444976e-18,1.97795580444976e-18,0.000418390572345592,0.0506731227025526,1.84301098704664e-15
"WebD.2",0.0285129139828098,1.9239595800383e-14,1.19992121634679e-12,2.59521841849579e-18,7.82060078491951e-18,1.97795580444976e-18
"Log.2",0.202198602014151,1.97795580444976e-18,1.97795580444976e-18,4.78879950294866e-08,6.06415865617628e-06,2.9510886026052e-17
"Bath.2",0.807351284648338,4.48549250865436e-06,2.35816046499174e-05,1.29805782728435e-17,7.72394722184639e-17,6.6481112577341e-17
"Exp.3",0.609293466183886,1.43718213439997e-14,1.78946121534302e-15,1.86361200368945e-16,1.44996505360943e-15,1.97795580444976e-18
"WebI.3",0.960686029592239,1.97795580444976e-18,1.97795580444976e-18,2.72005173958707e-09,3.73964763727564e-08,2.16561540130109e-18
"WebD.3",0.481488789955614,1.49620342153944e-12,5.90706950595492e-11,2.03865265468106e-18,1.01702118471267e-17,2.03865265468106e-18
"Log.3",0.739319080604523,1.97795580444976e-18,1.97795580444976e-18,1.00431589213254e-15,1.31992159001136e-13,2.84054551695114e-18
"Bath.3",0.851259733214878,0.0112645067416656,0.00458699601313126,2.44341181663135e-18,6.79233553766703e-18,1.97795580444976e-18


==> LTRC/results-model-1/Upvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.922021741163161,0.990234919686402,0.805099398661731,0.0373404463881469,0.99998204465618,0.620140531609724
"WebI.1",0.988303152454729,1,1,0.728657458929264,0.762943361621362,0.34377017165306
"WebD.1",0.883509872714725,0.00963569386646664,0.000897938837344314,0.00368239945376517,0.997413468846228,0.997764331634623
"Log.1",0.929375687630458,1,1,0.995366933096487,0.959260801367877,0.823329654540214
"Bath.1",0.967407480595537,0.90267566291524,0.535838851036677,0.00351023733721224,0.999825232807585,0.00671822388464997
"Exp.2",0.976591206891387,0.973740560802106,0.815013776923992,0.00273610565756868,0.994090526139382,0.470535435738786
"WebI.2",0.990631188638292,1,1,0.919923280991247,0.997018560780259,0.997166142429534
"WebD.2",0.268344173041099,0.0913724580367016,0.149550961001101,0.00343885859055851,0.999193536422377,0.547212664575828
"Log.2",0.064072378515688,1,1,0.90577180683901,0.535459994380663,0.996649021350804
"Bath.2",0.892659812842528,0.863265001150414,0.347286195347221,7.82931635738144e-05,0.747517232651567,1.71313082071939e-06
"Exp.3",0.983254455627542,0.978486827976138,0.459075244996792,6.71981928045591e-05,0.354798800031339,0.00650781803115459
"WebI.3",0.997412087232815,1,1,0.0842485340121905,0.563924521333182,0.908633137036953
"WebD.3",0.858145244391739,3.50577680563895e-05,9.77092382349743e-06,4.54561363227135e-08,0.728657458929264,0.0206652689887222
"Log.3",0.0790011577871921,1,1,0.620856132947827,0.175241583248122,0.999929327196188
"Bath.3",0.973556957844299,0.783353783847373,0.119704044154504,1.02423839890339e-07,0.0521243774768094,1.58221070755699e-07


==> LTRC/results-model-1/Upvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.999916952248558,0.999999999999995,0.999999999999699,0.00967390796493344,0.863544938106348,0.0179041614560361
"WebI.1",0.401572660715187,1,1,0.0232177741560449,0.00809772637393864,0.916809404331871
"WebD.1",0.995944150354483,0.999999999693916,0.999972468857538,1.19525285499138e-07,0.988833304969104,0.00151068570560989
"Log.1",0.999997267577646,1,1,0.989715602878717,0.0116679781945931,0.999990613057308
"Bath.1",0.336627235820704,0.998925055875316,0.999361527668226,0.306023764905968,0.999997216885517,1.72250968908528e-07
"Exp.2",0.965726853913798,0.999999999999878,0.999999999991879,7.73357425179111e-10,0.520739914412251,0.000713715084254213
"WebI.2",0.777872349133054,1,1,0.437841615114801,0.518371376944929,0.999995064191824
"WebD.2",0.984784145313751,0.994165701558572,0.97407473819094,1.39024081956076e-12,0.372242898843911,0.0160246364327975
"Log.2",0.998768402201526,1,1,0.911418610708023,0.930314540287053,0.999999999999303
"Bath.2",0.325066347910642,0.850851713842805,0.660782079529276,2.16041629882285e-06,0.0457798594512823,2.3767010874826e-12
"Exp.3",0.999242656064159,0.999999999999496,0.999999965356938,9.45417408311411e-14,3.39055525607189e-06,2.50131417797018e-05
"WebI.3",0.0765561700861231,1,1,1.18192882070637e-05,0.0182093902660959,0.999996587078644
"WebD.3",0.59576561942855,0.992988683862533,0.971710630411118,2.78321057753127e-14,1.15402437090891e-05,4.5157260938318e-07
"Log.3",0.972153344286501,1,1,0.805463684931162,0.982864166182806,0.99999999995185
"Bath.3",0.57162470405909,0.803564872093436,0.731441769279293,2.02938309551468e-16,4.00514313384863e-10,6.80476650076914e-16


==> LTRC/results-model-1/Upvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.997683202245204,0.999999999999998,0.999999999997946,6.85663813275719e-07,0.000361675016844868,0.0489061456833792
"WebI.1",0.219068724314541,1,1,0.0741896370781126,0.0598984167121381,0.999992328077987
"WebD.1",0.999797126327066,0.999999999999967,0.999999999319593,1.0124993531077e-07,0.000357039106374134,0.015084524897945
"Log.1",0.835161602053543,1,1,0.839390680155257,0.787428709056054,0.999999999192993
"Bath.1",0.0800341875498675,0.976462932897675,0.996943173159279,0.00912737346829465,0.488576173777139,1.62777039826704e-08
"Exp.2",0.69899640455234,0.999999999999987,0.999999999999995,2.6231295547024e-13,1.72931045704043e-08,0.000309838600104293
"WebI.2",0.347035280126335,1,1,0.537665429097115,0.2609284536071,0.999999986625983
"WebD.2",0.989715602878717,0.999999999889096,0.999999991766999,2.40644233064001e-10,0.000348423682254869,0.0179041614560361
"Log.2",0.427026191127793,1,1,0.937634124416776,0.945260603474092,0.999999999999751
"Bath.2",0.411090727815902,0.963733182464319,0.998965304025859,1.45657502319707e-07,0.00453618292868241,6.93569235855309e-14
"Exp.3",0.619969374498394,0.999999999999994,0.999999999999782,3.83558525736846e-18,1.15544499506513e-14,1.45120167795625e-11
"WebI.3",0.88790233291296,1,1,1.36899019233918e-09,6.15444608386065e-13,0.999549433105085
"WebD.3",0.669318227323439,0.9999999984797,0.999999925839334,2.17274924765924e-15,1.12165443916143e-10,2.35387361864864e-09
"Log.3",0.848442953036235,1,1,0.999705473750109,0.99998685045055,1
"Bath.3",0.454858914407078,0.999147940564402,0.997879567203451,8.50234515349059e-16,1.82052724660527e-12,3.01146609534889e-14


==> LTRC/results-model-1/Upvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.848442953036235,1,1,4.69889058139505e-08,6.8702021169232e-06,0.00991722038626921
"WebI.1",0.074597985998649,1,1,0.431076002897936,0.012601877442416,0.995669600027511
"WebD.1",0.777987062520929,0.999999999999995,0.999999999999964,2.0560344046957e-06,0.0107303020331563,0.142076129428494
"Log.1",0.938055162395718,1,1,0.991205615289214,0.374726195406389,0.999999999958005
"Bath.1",0.1802946231264,0.901066549172473,0.962947359360253,0.017454504721685,0.641855030594054,6.28866556936526e-07
"Exp.2",0.60902745773825,0.999999999999999,1,6.26906455044615e-15,3.51536682810014e-11,3.88775206343555e-10
"WebI.2",0.437841615114801,1,1,0.13226748984552,0.0025510521859659,0.999999326076505
"WebD.2",0.971035587586249,0.999999999999972,0.999999999998429,1.61649117010113e-16,1.0223917715648e-13,2.95358417760441e-09
"Log.2",0.798768941163358,1,1,0.997309747401623,0.986054237519019,0.999999999999998
"Bath.2",0.189838389301246,0.999996054187084,0.999976763945846,2.0560344046957e-06,8.20010334400724e-06,2.35875137386847e-15
"Exp.3",0.37340373885362,0.999999999999985,0.999999999999998,2.78378867322706e-17,1.04963172722756e-15,5.39471571223458e-11
"WebI.3",0.0399018223391643,1,1,2.05766818348028e-11,1.0478681173481e-13,0.999999800893463
"WebD.3",0.514399650001962,0.999999999997736,0.999999999924261,9.66294205768033e-17,6.98548455164748e-15,1.03710463443279e-10
"Log.3",0.265167640937317,1,1,0.995841400037941,0.996505477968544,0.999999999999998
"Bath.3",0.154476961780273,0.988937212498649,0.994974774990943,1.15349112439268e-17,2.83916978022674e-16,3.83558525736846e-18


==> LTRC/results-model-2/BSpvalue-H-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.057047702560064,0.412245707257489,0.828246462456699,6.47515473713816e-08,5.94005111338209e-15,8.52824732025134e-14
"WebI.1",0.00125649667225071,0.999999659421131,0.999999985530474,0.0163022946344735,3.09928805664282e-15,0.000836112217923426
"WebD.1",0.474138911245668,3.60048474929703e-05,1.35550403492181e-05,2.27320119744758e-16,8.74191638681926e-16,1.97795580444976e-18
"Exp.2",9.11120865122154e-06,0.650552135158672,0.999889831401975,8.42578474175426e-15,2.1140177994336e-15,5.49133922958219e-18
"WebI.2",1.19348898329472e-07,0.999999381936521,0.999999999964219,3.14737070760528e-06,1.66104265145421e-13,2.49374306211989e-13
"WebD.2",0.315572685722124,4.35686324275473e-09,2.1018414196746e-07,1.00431589213254e-15,4.73089716983008e-16,1.97795580444976e-18
"Exp.3",0.000184250403793424,0.833449956740549,0.998437871489801,1.25322523716378e-15,4.43441888600157e-17,1.5490365911225e-17
"WebI.3",2.5444379430531e-06,0.999999999870365,0.999999999999995,3.88775206343555e-10,1.82476920375351e-14,1.18582278083724e-15
"WebD.3",0.0691285899775229,6.32225416010953e-11,1.18192882070637e-05,3.01667339060235e-18,5.27627628048625e-17,2.03865265468106e-18


==> LTRC/results-model-2/BSpvalue-H-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.112415471064769,0.999999213066796,0.999999880474715,7.11752070240838e-14,4.69916378659021e-17,3.50554794479381e-18
"WebI.1",1.23772067873727e-05,0.999999999999998,1,0.170879151662949,1.32439715090235e-15,1.35532554247745e-10
"WebD.1",0.972577510680209,0.277705047045509,0.000434202456740407,1.12199315969822e-15,1.02333947915447e-16,1.97795580444976e-18
"Exp.2",0.144412749336387,0.999992679072976,0.999999579060944,3.41396094398295e-17,1.97795580444976e-18,2.51818613052865e-18
"WebI.2",7.60262344735704e-05,1,1,1.07019081241697e-07,2.31470040312515e-14,9.12386318243274e-17
"WebD.2",0.999576541057948,0.340580330604164,5.00262446340573e-05,1.86361200368945e-16,6.56640758797724e-18,1.97795580444976e-18
"Exp.3",0.960978653818707,0.999999999975238,0.999999977326914,3.50554794479381e-18,1.97795580444976e-18,2.03865265468106e-18
"WebI.3",3.1562220762894e-07,1,1,3.92498063628995e-13,2.54583767869436e-16,2.92730219139891e-18
"WebD.3",0.704873217848685,0.00387257104748109,0.00234182804107443,1.97795580444976e-18,3.40189204707724e-18,1.97795580444976e-18


==> LTRC/results-model-2/BSpvalue-H-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.635458659867948,0.999999999274568,0.999999984348108,3.72531955564589e-17,1.97795580444976e-18,1.97795580444976e-18
"WebI.1",0.000155758615822799,0.999999999999964,0.999999999999999,0.0115730785683889,1.0141561793214e-10,9.05998433991029e-08
"WebD.1",0.757470115468363,0.473272010254221,0.0524905748370709,3.95227125562855e-18,2.40537411177589e-17,1.97795580444976e-18
"Exp.2",0.211074610467664,0.999999999996746,0.999999999997623,1.05560442997346e-17,2.86623496371883e-17,1.97795580444976e-18
"WebI.2",5.20723988251531e-05,1,1,1.18154312137229e-09,3.12829205209755e-10,1.86361200368945e-16
"WebD.2",0.999738113974153,0.312080645548456,0.000173397038110858,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"Exp.3",0.803941160844049,0.999999999997505,0.999999994329191,3.10873681826516e-18,1.97795580444976e-18,2.03865265468106e-18
"WebI.3",1.04539968405374e-05,1,1,3.17375935597141e-14,3.09928805664282e-15,2.03865265468106e-18
"WebD.3",0.867635384887528,0.120849719026205,0.00555526839089949,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC/results-model-2/BSpvalue-H-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.405802088797945,0.999999999997045,0.999999999944814,4.69889058139505e-08,5.12576144701541e-17,2.16561540130109e-18
"WebI.1",4.71870516477903e-08,1,1,0.0124320707594443,1.91590336682379e-05,3.09156592488165e-14
"WebD.1",0.970164720524952,0.997252172916887,0.551296322237263,1.15349112439268e-17,4.83732110698737e-17,1.97795580444976e-18
"Exp.2",0.950025332714405,0.999999999999875,0.999999999907278,1.32439715090235e-15,8.57946130824266e-18,1.97795580444976e-18
"WebI.2",0.00025371656663045,1,1,3.67030876226981e-12,3.88775206343555e-10,9.65923064034411e-18
"WebD.2",0.999152195514517,0.999933732048208,0.812021081722582,2.03865265468106e-18,2.03865265468106e-18,1.97795580444976e-18
"Exp.3",0.861230126908244,0.999999999974068,0.9999999999276,2.23199271195404e-18,1.97795580444976e-18,1.97795580444976e-18
"WebI.3",0.00163235092228167,1,1,3.27278299099021e-15,1.66104265145421e-13,1.97795580444976e-18
"WebD.3",0.995767799077849,0.949684282158919,0.377836302880686,1.97795580444976e-18,6.00517774693215e-18,1.97795580444976e-18


==> LTRC/results-model-2/BSpvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",5.47484444600067e-05,0.999999793572871,0.999999999939576,0.000156026230835792,6.79795837742687e-13,7.6896939302702e-12
"WebI.1",0.0280071815603067,0.999999999997382,0.999999999999995,0.541760084533703,2.95358417760441e-09,0.000102845210752909
"WebD.1",0.126407007446297,0.0359332359739305,0.282334827217027,1.97257226138138e-16,9.50123456074947e-16,1.97795580444976e-18
"Exp.2",2.39402865441622e-06,0.999852034965842,0.999999996373986,4.67736982288829e-13,4.34901162595997e-16,1.11518591963681e-16
"WebI.2",1.06876198895226e-05,0.999999999999997,1,0.0084720931306525,1.26716916070167e-06,1.63080762946609e-11
"WebD.2",0.066691018278534,0.000236980081538935,0.039607009430343,1.02333947915447e-16,7.04271825128433e-17,2.30037766451422e-18
"Exp.3",0.00579121171741581,0.999999986359903,0.999999999936777,5.43361162234963e-13,1.52695074483351e-16,6.37380710217305e-18
"WebI.3",0.0855952649298793,1,1,0.000195094551081075,1.13274679411333e-09,3.91341588577646e-14
"WebD.3",0.174951048370997,3.88289002187189e-06,2.652679255755e-05,2.10118755398272e-18,5.02094027375835e-18,2.03865265468106e-18


==> LTRC/results-model-2/BSpvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.510964656884393,1,1,9.76936734654246e-10,9.12386318243274e-17,1.59528596959819e-17
"WebI.1",7.8100889586183e-05,1,1,0.0261331189703374,0.000100185484414583,5.46646256486552e-08
"WebD.1",0.00106521680739566,0.999980553192582,0.999999524054996,4.73089716983008e-16,1.37690356323129e-17,1.97795580444976e-18
"Exp.2",0.643688738262275,0.999999999999989,0.999999999999992,2.42416905469506e-15,9.10356327633065e-18,2.47479993148764e-16
"WebI.2",0.000728990866685556,1,1,1.87331677706114e-09,2.31169987873179e-08,3.47290860677153e-16
"WebD.2",0.0511150647986369,0.999999290262709,0.999999969710014,2.37083014903151e-18,1.97795580444976e-18,1.97795580444976e-18
"Exp.3",0.0245268253176906,1,1,9.94948253211294e-18,1.08728640227069e-17,2.67457592682664e-18
"WebI.3",0.000458787329135405,1,1,9.95348594495898e-14,4.82282272843366e-09,1.691909311593e-17
"WebD.3",0.0580703186897704,0.999438627756832,0.999999524054996,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC/results-model-2/BSpvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.103727539536471,1,1,2.31975336923724e-12,8.0993019383142e-14,4.30761799887357e-17
"WebI.1",0.000107224880769939,1,1,0.045849927680877,0.730306749641014,4.55771485180285e-06
"WebD.1",0.00431118385847823,0.999999688345962,0.999999999884033,1.5490365911225e-17,9.94948253211294e-18,1.97795580444976e-18
"Exp.2",0.00539810560733678,1,1,4.06464780497931e-17,3.12829692646605e-17,2.16561540130109e-18
"WebI.2",0.000218665549936186,1,1,1.21256792392358e-10,0.000980052417131488,1.65109590934896e-15
"WebD.2",0.00498682709752714,0.999999984652198,0.999999999953994,2.03865265468106e-18,2.03865265468106e-18,1.97795580444976e-18
"Exp.3",0.813132217734614,1,1,7.17933443673643e-18,6.76474901903243e-18,2.10118755398272e-18
"WebI.3",0.000608613353050266,1,1,2.42416905469506e-15,1.3255196105302e-10,1.97795580444976e-18
"WebD.3",0.0708406255813702,0.999994396236939,0.999999959638683,2.03865265468106e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC/results-model-2/BSpvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0012655535215448,1,1,2.69027199153022e-13,6.21089313163697e-12,5.02094027375835e-18
"WebI.1",3.66575868088647e-05,1,1,0.00904310765148292,0.363548419155987,2.37062841708357e-13
"WebD.1",0.309146756029543,0.9999999999709,0.99999999863101,6.09673385777102e-17,1.97795580444976e-18,2.03865265468106e-18
"Exp.2",0.698414323913669,1,1,5.62804290566143e-15,3.64894282350092e-15,1.97795580444976e-18
"WebI.2",0.00662533173687234,1,1,9.17817893734998e-09,4.03613165523973e-08,1.50411049001668e-17
"WebD.2",0.341116387954866,0.999999999999932,0.999999999996055,1.97795580444976e-18,7.17933443673643e-18,1.97795580444976e-18
"Exp.3",0.00106815059995816,1,1,2.16561540130109e-18,2.23199271195404e-18,2.16561540130109e-18
"WebI.3",3.98802509217725e-06,1,1,4.87315819910272e-18,1.01001973031717e-12,1.97795580444976e-18
"WebD.3",0.254365365057226,0.999999999957036,0.999999999996055,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18


==> LTRC/results-model-2/L1pvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.00689247974279917,0.999999916998338,0.999999998783346,0.0246043882520428,8.40694572446829e-11,4.52376296144137e-09
"WebI.1",0.000418390572345592,0.9999999769481,0.99999999999165,0.53011657929572,0.0427202308046124,0.0546145962217362
"WebD.1",0.161592155180292,0.141576317373737,0.565838405789324,7.67830537790649e-17,1.94313365917553e-15,3.16978521343864e-18
"Exp.2",0.00402701507418319,0.999522671075079,0.999999614276158,1.17723053636439e-11,1.81716162653094e-14,3.57209682550781e-16
"WebI.2",0.00289826975194972,0.999999999992126,0.99999999999987,0.0800767190087534,0.0284898949265416,1.60064258743036e-05
"WebD.2",0.0883716830067558,0.00328393370245784,0.0842485340121905,2.92730219139891e-18,3.091031082535e-16,3.07453999283072e-18
"Exp.3",0.0252533023493907,0.999972281439081,0.99999963735465,1.11459228339956e-12,1.30243228872201e-15,2.62585059090934e-17
"WebI.3",0.0499156914352623,0.999999999999984,0.999999999999998,0.00422644205716902,3.6429003157748e-05,3.91970666971584e-10
"WebD.3",0.539839471842245,0.00132000154332012,0.00146269010185733,2.89244490443474e-18,6.06034585968659e-17,1.97795580444976e-18


==> LTRC/results-model-2/L1pvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.100407809717028,0.999999999999996,0.999999999999986,5.46444091720827e-05,6.07496960276301e-14,1.01626235102478e-14
"WebI.1",0.00328465075748644,1,1,0.261798925979485,0.0108629967240534,0.041708356465383
"WebD.1",0.0157372108877338,0.99999403071589,0.999996695774075,2.98212080962808e-18,1.29735570139166e-16,1.97795580444976e-18
"Exp.2",0.441909853355822,0.999999999915242,0.999999999932341,1.84301098704664e-15,1.06814810110432e-16,1.69714439795166e-15
"WebI.2",0.00280651137414217,1,1,5.25966936224562e-06,2.96437027813785e-05,4.41224488103502e-15
"WebD.2",0.439056522208124,0.999999548427391,0.999997835905937,1.97795580444976e-18,2.77799460490888e-16,1.97795580444976e-18
"Exp.3",0.443641472968423,0.999999999999993,0.999999999999956,2.37083014903151e-18,9.48308103548079e-17,3.01667339060235e-18
"WebI.3",0.00127590154043372,1,1,1.17542749282811e-11,6.16730731680951e-06,4.34901162595997e-16
"WebD.3",0.00611007951967242,0.998664991642657,0.999999631156994,1.97795580444976e-18,4.31414348991926e-15,1.97795580444976e-18


==> LTRC/results-model-2/L1pvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.485600349998038,0.999999999999981,0.999999999999971,7.51582425685583e-09,4.90012440832978e-12,1.14757126535097e-16
"WebI.1",0.0177372737898391,1,1,0.12223774966124,0.724848735372186,0.0100085616624059
"WebD.1",0.0783811005165488,0.999865210914351,0.999999859647369,2.03865265468106e-18,9.16981460830351e-17,1.97795580444976e-18
"Exp.2",0.254174735209757,0.999999999999999,1,4.56386903101853e-17,2.13179244027299e-17,2.84054551695114e-18
"WebI.2",0.0156157530834528,1,1,1.65698665158421e-06,0.0603988794557455,2.55763311025802e-13
"WebD.2",0.220643394948828,0.999999976883001,0.999999996447419,1.97795580444976e-18,6.06034585968659e-17,1.97795580444976e-18
"Exp.3",0.939601120544254,0.999999999999995,0.99999999999999,2.10118755398272e-18,9.33735346652533e-18,8.08515499872888e-18
"WebI.3",0.00194792649113296,1,1,2.55589252126225e-12,1.35234579991952e-07,2.75632787583799e-18
"WebD.3",0.583734650092429,0.999999992018894,0.999999999496145,1.97795580444976e-18,2.83166310661014e-17,1.97795580444976e-18


==> LTRC/results-model-2/L1pvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0524905748370708,0.999999999999955,0.999999999999973,7.23995742616555e-11,1.16848703382546e-12,7.39593063489484e-18
"WebI.1",0.000575128456970393,1,1,0.0619448376042824,0.654362917591261,2.50131417797018e-05
"WebD.1",0.125781718390123,0.99999994834622,0.999999999063957,1.97795580444976e-18,4.14244316250894e-17,1.97795580444976e-18
"Exp.2",0.828336918998728,1,1,7.39593063489484e-18,4.05660094621006e-17,1.97795580444976e-18
"WebI.2",0.000374102237271601,1,1,5.60376306109735e-06,0.000775473338238217,2.85588761650849e-15
"WebD.2",0.719424673983591,0.999999999841691,0.999999999991938,1.97795580444976e-18,9.04787143086651e-18,1.97795580444976e-18
"Exp.3",0.0196383704759198,0.999999999999997,0.999999999999999,2.75632787583799e-18,4.22995676962574e-18,2.16561540130109e-18
"WebI.3",0.000390554049077853,1,1,1.08728640227069e-17,5.36102597424044e-13,1.97795580444976e-18
"WebD.3",0.279400438649661,0.999999980592731,0.999999999858309,2.89244490443474e-18,1.93576184160119e-17,1.97795580444976e-18


==> LTRC/results-model-2/Upvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.994044746091068,1.26204750141327e-07,1.61858945243492e-09,0.00463879819049212,0.999999948218268,0.57587554154117
"WebI.1",0.999648580305102,1.99939506203996e-08,8.14624271465331e-12,0.432469012234419,0.964845261778019,0.85281893701795
"WebD.1",0.844903691426359,0.8964787766229,0.518790772760923,0.0198317575166968,0.999236135756731,0.99933475673627
"Exp.2",0.995535377511405,0.00094146201231892,1.08017996916764e-06,0.00387286082008244,0.999970741608099,0.0800767190087534
"WebI.2",0.997560521291973,1.0208175002958e-11,1.36665911592462e-13,0.0278466557134991,0.445620963914932,0.227279646898344
"WebD.2",0.902699061718767,0.997851738584902,0.94174535264187,0.716825234388935,0.998379800887067,0.996844329834335
"Exp.3",0.976615092285981,3.5488856109089e-05,9.7272344998625e-07,0.0020024866041796,0.9854293409557,0.0247069655253504
"WebI.3",0.951505826100654,1.51035854172972e-14,2.15651235923119e-15,3.33087468296732e-06,0.132127198327027,5.01369931224867e-05
"WebD.3",0.425612769784713,0.999630540262536,0.999466329045359,0.278617741322776,0.999999215670983,0.45960433001309


==> LTRC/results-model-2/Upvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.903283930989775,5.87261234152567e-15,1.98897970921109e-14,0.000856271954908493,0.999999986728792,0.309651669096769
"WebI.1",0.996608280181095,1.74236342828486e-17,2.26537813107416e-17,0.572973808872207,0.979245411000324,0.607706687934259
"WebD.1",0.986461718706141,6.98527762669384e-06,3.04678630223937e-06,0.000817714984336364,0.999999982113226,0.803564872093436
"Exp.2",0.568923997102064,7.07844558104795e-11,5.15509471921949e-11,0.00201273612205949,0.999999999998349,0.00469314529114385
"WebI.2",0.997658171958926,6.4590651248346e-17,1.95945248755563e-17,0.000680493280953856,0.414535170063926,0.237782927400712
"WebD.2",0.54708803179775,8.42815023678178e-07,5.51268961375274e-06,1.98453747001816e-05,0.999999996474557,0.0028663240356054
"Exp.3",0.550754877067715,3.45582902429047e-15,2.90302659115528e-14,4.20738996304661e-06,0.917457757886335,6.98527762669384e-06
"WebI.3",0.998874515864718,2.07779323836449e-17,7.17933443673643e-18,3.4805952683736e-09,2.39245167214464e-07,6.53030258719676e-09
"WebD.3",0.994407629767407,0.00205702357187486,6.16003100596802e-07,0.000302268461231964,0.999999804420765,0.00180401246829617


==> LTRC/results-model-2/Upvalue-L-400.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.523990153216537,2.13851013382181e-14,3.81242168829036e-14,0.000134789085649177,0.942877393158936,0.076062996650861
"WebI.1",0.982109582273899,5.27627628048625e-17,5.28663502384354e-17,0.641601663721617,0.174754819252644,0.301216053261469
"WebD.1",0.929828429896448,0.000171130788198878,1.48382034523582e-07,0.190715270308109,0.999999999996866,0.188907244144047
"Exp.2",0.754692890301252,1.69714439795166e-15,5.33304618454128e-16,0.000291200558102476,0.986439352948259,0.247459056847278
"WebI.2",0.984784145313751,4.07245952800632e-18,3.83558525736846e-18,0.033047073756474,3.98802509217725e-06,0.235661209864989
"WebD.2",0.769632766014733,2.05746135950071e-08,6.53030258719676e-09,5.01369931224867e-05,0.999999811647185,0.00161516358891333
"Exp.3",0.0646925804439351,2.29507230028803e-15,6.91959383269792e-15,6.93569235855309e-14,2.79921747346743e-07,6.21089313163697e-12
"WebI.3",0.997987263877941,9.37733670004824e-18,8.57946130824266e-18,3.54980216773732e-13,5.18654370708275e-14,3.11787368174129e-11
"WebD.3",0.414924473612322,1.21173869861134e-08,4.62221772355002e-10,1.31058264148142e-06,0.999997159808288,9.35820088536532e-05


==> LTRC/results-model-2/Upvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.946018523471866,5.2134888458732e-14,3.01146609534889e-14,4.41436449508666e-06,0.0434900281681608,0.0308302251492927
"WebI.1",0.999396419795926,6.76474901903243e-18,2.37083014903151e-18,0.521251183615291,0.0117828477422823,0.11209766708704
"WebD.1",0.889400587148107,6.00639441087868e-08,1.02010593856609e-09,0.00109994810935653,0.999995017992884,0.262919387034731
"Exp.2",0.167256097087196,6.18678360235065e-18,1.35167277618581e-17,1.03138755228069e-07,0.000560635410336415,0.000794001640618851
"WebI.2",0.99966579893581,3.30126262016501e-18,2.59521841849579e-18,0.00156212851019891,0.00124725457074983,0.278859008592172
"WebD.2",0.277057858041095,1.80773076486857e-10,7.50970851836608e-12,1.37631696413602e-09,0.644332673241745,1.98915040142665e-06
"Exp.3",0.980524968679445,2.56040816544615e-15,5.29187897952308e-16,3.27278299099021e-15,3.3500748686997e-12,4.45918613579114e-14
"WebI.3",0.999516694675791,1.41807977725174e-17,1.47855373761804e-17,2.8049395779051e-10,1.35560404256732e-13,1.28568832169681e-08
"WebD.3",0.717067752374619,1.59618228876723e-08,1.18583291293199e-10,3.53830984490654e-05,0.998013422654107,7.93644165163122e-05


==> LTRC/results-model-3/BSpvalue-H-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.000425694932597812,4.55771485180285e-06,0.150751269448983,3.80436352165684e-10,1.88930935321159e-10,1.18088332184773e-16
"WebI.1",7.48309334759543e-06,8.37037400206317e-17,0.00338775756053374,4.277669230697e-05,8.49688928770444e-13,1.08453350614039e-10
"WebD.1",0.13320121232025,1.77707747852897e-14,1.35288978175008e-11,1.18088332184773e-16,3.09928805664282e-15,2.10118755398272e-18
"Exp.2",0.0303680416508703,3.59157622734696e-07,0.00100302593528518,2.9510886026052e-17,6.44023089648538e-15,3.50554794479381e-18
"WebI.2",0.00131788861462428,5.62804290566143e-15,2.22279826683913e-05,5.78289224408985e-12,2.10504035473512e-12,3.47290860677153e-16
"WebD.2",0.416967707044276,3.61854188358871e-17,3.37564834934952e-13,1.691909311593e-17,4.22859539558528e-16,1.97795580444976e-18
"Exp.3",0.0191179351348308,1.0124993531077e-07,0.00190577934281711,1.28832731421949e-15,1.29209144288827e-14,2.03865265468106e-18
"WebI.3",0.000188218223370565,1.56265871543105e-15,4.55771485180285e-06,2.63132666834551e-15,1.41767827819755e-11,1.29805782728435e-17
"WebD.3",0.353213557873685,2.19706706457849e-13,8.06242892311243e-12,5.1731435607699e-18,4.43441888600157e-17,1.97795580444976e-18


==> LTRC/results-model-3/BSpvalue-H-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.00863755306357171,0.836861812418686,0.999096603345544,1.64988710366335e-12,3.94828224219069e-17,3.01667339060235e-18
"WebI.1",1.17347128555792e-07,4.56489909070307e-17,1.04097247979681e-09,0.000276376328497928,4.56180001863574e-13,2.20317833017749e-17
"WebD.1",0.00152636102084818,1.49620342153944e-12,8.27147995932755e-05,1.97795580444976e-18,4.30761799887357e-17,1.97795580444976e-18
"Exp.2",0.150209057128629,0.80165486984716,0.957050893337739,3.58311318619455e-12,1.97795580444976e-18,2.23199271195404e-18
"WebI.2",0.155983382865626,1.82476920375351e-14,0.000127762232834186,2.05746135950071e-08,2.45978630067948e-10,5.1731435607699e-18
"WebD.2",0.025348290200828,1.18583291293199e-10,3.14737070760528e-06,3.12829692646604e-17,7.90248365685855e-17,1.97795580444976e-18
"Exp.3",0.00638241836686843,0.590428976979589,0.991839785918569,2.26864066285308e-17,5.12576144701541e-17,2.03865265468106e-18
"WebI.3",0.275142907751986,6.61474953570356e-11,0.0173067778910527,1.44695259225395e-08,4.3416627742736e-12,1.97795580444976e-18
"WebD.3",0.0478531731785964,3.27304509885906e-09,1.88593342588909e-07,1.97795580444976e-18,5.49133922958219e-18,1.97795580444976e-18


==> LTRC/results-model-3/BSpvalue-H-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0152707596979035,0.947139799356137,0.99070203030113,4.2388619264953e-12,6.43548448036778e-16,1.97795580444976e-18
"WebI.1",3.38069304175371e-07,1.97795580444976e-18,1.59528596959819e-17,0.0180562260281369,0.0562804566512832,9.10356327633065e-18
"WebD.1",0.0210850202693594,3.85453605588453e-07,0.000192564072144782,9.38958941499463e-17,8.88978962657697e-15,1.97795580444976e-18
"Exp.2",0.0127881458783859,0.620856132947827,0.973446984522044,7.84864908315589e-18,1.79430119136461e-17,1.97795580444976e-18
"WebI.2",0.250730575305969,2.37654389815514e-14,2.74830714238958e-12,0.000127762232834186,0.00168842916881291,1.97795580444976e-18
"WebD.2",0.0879534952008305,1.49620342153944e-12,2.21855217874968e-07,6.18678360235065e-18,2.86623496371883e-17,1.97795580444976e-18
"Exp.3",0.159985214423685,0.108855154619199,0.413584587696652,2.78378867322706e-17,7.84864908315589e-18,1.97795580444976e-18
"WebI.3",0.995756277386352,1.48878993457037e-09,2.10504035473512e-12,1.84808065877552e-10,1.33437916233034e-07,1.97795580444976e-18
"WebD.3",0.0335488332122586,7.88881042585137e-13,9.22963320294324e-08,2.03865265468106e-18,2.03865265468106e-18,1.97795580444976e-18


==> LTRC/results-model-3/BSpvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.864072280226962,0.831726881055674,0.335552073231821,1.57672468219336e-05,4.39558438081591e-11,4.06757901171797e-15
"WebI.1",0.990300357206143,8.49688928770444e-13,2.10593487164759e-11,0.0167265034386192,1.60064258743036e-05,1.37622175235082e-05
"WebD.1",0.278149230637367,2.15620761034375e-10,2.83447916012353e-09,3.01146609534889e-14,5.94005111338209e-15,3.30126262016501e-18
"Exp.2",0.14809787695352,0.199304319565862,0.511657732218429,2.0633907838079e-10,3.36308045542294e-15,6.00517774693215e-18
"WebI.2",0.997339394361621,6.23651486186509e-08,1.83042637070614e-08,3.75991035312424e-06,0.000968747722340949,1.97552424977326e-14
"WebD.2",0.189735680205603,6.51915320808447e-10,6.47515473713816e-08,9.12386318243274e-17,2.3385339463789e-16,2.10118755398272e-18
"Exp.3",0.733681447899585,0.902850770501599,0.760084920037155,1.11459228339956e-12,9.76849632089015e-16,6.37380710217305e-18
"WebI.3",0.96338339569499,2.09786461134625e-08,6.00639441087868e-08,1.79294714689316e-13,4.86272744552023e-05,1.91732944521153e-16
"WebD.3",0.104206401842074,7.73357425179111e-10,5.67654796635674e-08,2.13957997009844e-17,3.03841884959742e-17,1.97795580444976e-18


==> LTRC/results-model-3/BSpvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.145211799281226,7.56811030144298e-15,4.23949967238706e-10,1.0859155847853e-09,2.02844732123449e-14,1.4423028627789e-16
"WebI.1",0.98568317245597,3.77892064924843e-16,2.10118755398272e-18,0.0107661009683655,0.828246462456699,1.3541314939632e-13
"WebD.1",0.00921338661793072,9.48247052144195e-11,7.09549552000629e-06,1.33690736567495e-17,1.33690736567495e-17,4.72967060542868e-18
"Exp.2",0.0129028414685802,2.85733891015467e-14,3.01146609534889e-14,1.42471701797187e-12,6.4590651248346e-17,9.94948253211294e-18
"WebI.2",0.999999972489765,7.79244422625823e-06,1.5490365911225e-17,4.82600982989979e-10,0.570274761652742,2.3360208017907e-17
"WebD.2",0.00536243543543295,2.56995880906169e-10,5.25966936224562e-06,1.97795580444976e-18,1.97795580444976e-18,1.97795580444976e-18
"Exp.3",0.00770881681715873,1.74787471498066e-13,2.8049395779051e-10,3.83558525736846e-18,2.84054551695114e-18,1.97795580444976e-18
"WebI.3",0.999999999999996,0.000283507540841423,3.61232007337644e-18,2.97612751043179e-13,0.000246305678390526,2.10118755398272e-18
"WebD.3",0.0522645131134829,0.000249489498526861,0.00407500808437423,3.01667339060235e-18,2.30037766451422e-18,1.97795580444976e-18


==> LTRC/results-model-3/BSpvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0210645296196008,3.72230081657612e-18,3.25810011283876e-14,7.36748208953304e-15,6.06488782526665e-12,2.03865265468106e-18
"WebI.1",0.234604279520162,6.56640758797724e-18,1.97795580444976e-18,0.0185190422716389,0.291704240391005,1.28832731421949e-15
"WebD.1",0.00114738422504938,2.50490827489731e-06,0.0340736679765257,4.86539045717478e-16,5.59049943619366e-17,1.97795580444976e-18
"Exp.2",0.000320762388663021,2.16561540130109e-18,4.19625373006322e-18,3.40189204707724e-18,3.22079607173264e-17,1.97795580444976e-18
"WebI.2",0.999999142629606,3.40578869433219e-07,2.44341181663135e-18,1.51649959858188e-07,0.916809404331871,3.83558525736846e-18
"WebD.2",0.0431440566488269,0.000664422772638836,0.144407853438902,3.20357245423255e-18,3.20357245423255e-18,1.97795580444976e-18
"Exp.3",0.0035861632010249,1.97795580444976e-18,3.77892064924843e-16,1.97795580444976e-18,1.15349112439268e-17,1.97795580444976e-18
"WebI.3",0.999999992633331,1.12150202584234e-11,1.97795580444976e-18,2.45978630067948e-10,0.00674741564104428,1.97795580444976e-18
"WebD.3",0.652560820867625,0.0770517719825616,0.04651547279533,2.37083014903151e-18,2.30037766451422e-18,1.97795580444976e-18


==> LTRC/results-model-3/L1pvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.904677308755173,0.864564645584498,0.289745608931865,0.00282411090850381,7.47278225867485e-06,5.91775162072619e-14
"WebI.1",0.999018601724381,2.64689966714141e-08,6.68020658057653e-12,0.238597339338195,0.000394713119909681,0.000228648921557843
"WebD.1",0.341740451100713,2.38461440794226e-06,8.03892512992532e-06,4.22859539558528e-16,1.26915925125757e-16,4.32376054073254e-18
"Exp.2",0.920692795622177,0.0826653869842915,0.0242561407438901,2.9713108630311e-08,1.77183429331654e-11,1.52695074483351e-16
"WebI.2",0.999959924866132,0.00455405488677945,8.79132076671929e-08,0.000568211868887989,0.0262234941210411,4.9171959085048e-13
"WebD.2",0.958519793127352,1.29511559602446e-05,2.76682163648303e-07,3.9482822421907e-17,6.79233553766703e-18,1.97795580444976e-18
"Exp.3",0.927468509080604,0.748057818604811,0.405566913116772,1.5562673552047e-15,1.3350560728898e-12,2.10118755398272e-18
"WebI.3",0.983882338739234,4.66512915580594e-05,5.96990434921782e-07,2.59442110929697e-09,0.00184438043710174,5.18794139072594e-13
"WebD.3",0.0917153094910891,7.51582425685583e-09,1.3590384716698e-07,3.93873276410465e-17,1.40445794929436e-17,2.89244490443474e-18


==> LTRC/results-model-3/L1pvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.151227997090749,6.25293127085717e-14,3.10952440441301e-12,4.41436449508666e-06,1.20118300534938e-09,3.01146609534889e-14
"WebI.1",0.9935915499444,6.03558312443947e-15,1.6015206967154e-17,0.139241161523625,0.996162594049398,1.25322523716378e-15
"WebD.1",0.00678970751922447,0.00649233084872982,0.207541116941024,3.22079607173264e-17,3.39768341355138e-16,2.03865265468106e-18
"Exp.2",0.00689310852508307,4.98490086896093e-17,3.11868544013676e-15,1.90282721295971e-16,6.99547082214958e-14,2.93229625288338e-16
"WebI.2",0.999999988356207,0.000696921659762884,3.2555534444243e-17,4.35532134371797e-08,0.78358389953984,6.61758864648636e-16
"WebD.2",0.0619841224222298,0.000485023948526819,0.029464240624765,2.89244490443474e-18,6.06034585968659e-17,1.97795580444976e-18
"Exp.3",0.275151264627814,3.52456406302161e-14,1.00903222641117e-13,2.16561540130109e-18,4.48032805230194e-15,1.97795580444976e-18
"WebI.3",0.999999999999998,0.00523612597633849,8.57215450926701e-18,1.46003123784412e-12,0.00836578003403765,3.61232007337644e-18
"WebD.3",0.199654172441874,0.130800932828757,0.335757305902225,1.97795580444976e-18,8.70881129148362e-16,1.97795580444976e-18


==> LTRC/results-model-3/L1pvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.15206022961626,3.01667339060235e-18,9.68607399781237e-18,1.73243034393995e-12,9.59815407767103e-11,2.92730219139891e-18
"WebI.1",0.237484445511839,9.37733670004824e-18,9.0478714308665e-18,0.039607009430343,0.05137664287131,5.65760392594348e-18
"WebD.1",0.0267541758627673,0.221802866460168,0.908495216260194,2.89244490443474e-18,1.93576184160119e-17,1.97795580444976e-18
"Exp.2",0.0304183837368459,9.37733670004824e-18,5.3150140690932e-17,6.37380710217305e-18,2.1440667242438e-16,2.03865265468106e-18
"WebI.2",0.999999680429276,1.47405235030235e-06,1.0927600625835e-17,1.46802764328513e-06,0.599821522982369,5.27627628048625e-17
"WebD.2",0.021827478377472,0.834307208505588,0.969645312934223,1.97795580444976e-18,9.0478714308665e-18,1.97795580444976e-18
"Exp.3",0.161456101834154,7.58483361650516e-18,1.06141348144495e-17,4.22995676962574e-18,6.38211990341002e-18,1.97795580444976e-18
"WebI.3",0.999999996605622,6.76591587652072e-11,1.32338755100457e-17,3.56452983923429e-10,0.0129078981271555,1.97795580444976e-18
"WebD.3",0.38207619983864,0.857923870571506,0.826489134296734,1.97795580444976e-18,4.22995676962574e-18,1.97795580444976e-18


==> LTRC/results-model-3/Upvalue-L-100.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.0953226912448265,0.111270095437191,0.718811907591225,0.08800591649817,0.997408918484148,0.999992046663224
"WebI.1",0.000657128525442598,0.999999972489765,0.999999999994793,0.328934534066611,0.999322059032952,0.993821210114308
"WebD.1",0.658259548899287,0.999997002345075,0.999987998842317,0.20924611672341,0.999759035551641,0.99999831516552
"Exp.2",0.0633143107578767,0.933300075458805,0.985804937885749,0.0482719365970759,0.99991515474993,0.991762776964642
"WebI.2",6.00148905840075e-05,0.995756277386352,0.999999913754396,0.0516749058308407,0.759366909116219,0.999960179487593
"WebD.2",0.0500003090360066,0.999988882301285,0.999999588924122,0.0180158431091168,0.989451014137611,0.999931859273085
"Exp.3",0.0577163197184916,0.284114262735845,0.645447452888974,0.00221685651128917,0.989284311837759,0.742658295792267
"WebI.3",0.0143289345244517,0.999962483315331,0.999999540439938,0.330173049675212,0.310119986710146,0.830108538041147
"WebD.3",0.946336221119194,0.999999991857673,0.999999894938393,0.938232873123715,0.947243142355149,0.999999793282364


==> LTRC/results-model-3/Upvalue-L-300.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.846266196464594,0.999999999999937,0.999999999996566,6.76007935494173e-06,0.999484523100612,0.894946160645004
"WebI.1",0.00634080029232949,0.999999999999995,1,0.240244692626886,0.000692515584370397,0.999999997389877
"WebD.1",0.993210292480776,0.995491484009143,0.822951553640344,0.425309201812649,0.999931526297128,0.999999961882727
"Exp.2",0.993821210114308,1,0.999999999999997,2.26482931699182e-05,0.773156210503018,0.967953898252784
"WebI.2",1.40624953102898e-08,0.999359027376532,1,0.0424042906784129,0.000119911271217534,0.999995142129783
"WebD.2",0.944880343627108,0.999520883373427,0.971703714826063,0.636231166910478,0.999571690325631,0.999999403009565
"Exp.3",0.735551601046044,0.999999999999946,0.999999999999885,1.2000903148906e-13,0.131371144556417,0.839390680155257
"WebI.3",1.53530962515464e-15,0.994606400895574,1,0.0280239421826488,0.00189453578113715,0.321877643387197
"WebD.3",0.830752422744571,0.863265001150414,0.644947792880306,0.129243026116767,0.989537058768068,0.999786302922944


==> LTRC/results-model-3/Upvalue-L-500.csv <==
"","V1","V2","V3","V4","V5","V6"
"Exp.1",0.855320653557604,1,1,0.00105046225395305,5.08793787853263e-05,0.555374552358584
"WebI.1",0.775855166835299,1,1,0.730872652560302,0.681976610842084,0.999999999999995
"WebD.1",0.975561929222891,0.788440401583471,0.10289443763293,0.0127599354788781,0.989494099304198,0.996979083608548
"Exp.2",0.970317107927577,1,1,8.06242892311243e-12,1.24479139914957e-10,0.566220063507061
"WebI.2",3.4460222373118e-07,0.999998550443634,1,0.002300629842009,1.35164270421513e-08,0.999999997787943
"WebD.2",0.971133062217587,0.157277541660852,0.0303546870657771,0.112505323527462,0.86334402607547,0.999532498605765
"Exp.3",0.84032626095671,1,1,4.25712396516004e-17,3.92400826433916e-17,0.202198602014151
"WebI.3",3.32009249338201e-09,0.999999999936777,1,8.40948690584362e-06,1.08324745741986e-11,0.60902745773825
"WebD.3",0.580177454060901,0.14755672702566,0.175279594714127,0.00155252111131639,0.883979344565824,0.880527181709771

